Simplified Quadratic Gradient: A Unified Framework Bridging Gradient Descent and Newton-Type Methods by Synthesizing Hessians and Gradients

Accelerating the convergence of second-order optimization, particularly Newton-type methods, remains a pivotal challenge in algorithmic research. In this paper, we extend previous work on the \textbf{Quadratic Gradient (QG)} and rigorously validate its applicability to general convex numerical optimization problems. We introduce a novel variant of the Quadratic Gradient that departs from the conventional fixed Hessian Newton framework. We present a new way to build a new version of the quadratic gradient. This new quadratic gradient doesn't satisfy the convergence conditions of the fixed Hessian Newton's method. However, experimental results show that it sometimes has a better performance than the original one in convergence rate. While this variant relaxes certain classical convergence constraints, it maintains a positive-definite Hessian proxy and demonstrates comparable, or in some cases superior, empirical performance in convergence rates. Furthermore, we demonstrate that both the original and the proposed QG variants can be effectively applied to non-convex optimization landscapes. A key motivation of our work is the limitation of traditional scalar learning rates. We argue that a diagonal matrix can more effectively accelerate gradient elements at heterogeneous rates. Our findings establish the Quadratic Gradient as a versatile and potent framework for modern optimization. Furthermore, we integrate Hutchinson's Estimator to estimate the Hessian diagonal efficiently via Hessian-vector products. Notably, we demonstrate that the proposed Quadratic Gradient variant is highly effective for Deep Learning architectures, providing a robust second-order alternative to standard adaptive optimizers.

==> PythonExperiment_Adamvs.AdamOldQGvs.AdamNewQGforRosenbrockFunctionswith10variables_LOSS.csv <==
Iterations,Adam,AdamOldQG,AdamNewQG
0,9.0,9.0,9.0
1,8.98280740090082,8.906414838600268,8.906414838600268
2,8.96733129401522,8.942403269701519,8.92316312010964
3,8.95341799392023,8.875178173400117,8.851930722039507
4,8.941248843607887,8.829288794446159,8.812939968648168
5,8.930710383060674,8.826948888501903,8.80528261123336
6,8.921731830686403,8.824881567689417,8.792937981495513
7,8.914280632183264,8.796755088645428,8.743388650019588
8,8.908273712230883,8.763612989969863,8.691361399893212
9,8.903562250606528,8.746228474607543,8.678134021240185
10,8.899964728115622,8.741722088958365,8.68323868084746
11,8.897298610167615,8.733821752180432,8.68645797228372
12,8.895372479698347,8.715380393338457,8.685563996966508
13,8.89397712158534,8.693987939746895,8.688604973650522
14,8.892894095526403,8.679372120879552,8.697258386049999
15,8.891922041598296,8.672541603275727,8.70420567135857
16,8.890900054760044,8.665903519597888,8.701924527481303
17,8.889711823966284,8.653643730528554,8.690841962325411
18,8.888279335916101,8.638351256914493,8.677447515828435
19,8.886557814861881,8.625956973653782,8.666420319862095
20,8.884536623230337,8.618283922861137,8.656746097324136
21,8.882239812832122,8.611840894752126,8.645354324634464
22,8.879717853348074,8.602866188381391,8.632364483256383
23,8.87703363842934,8.591662386605012,8.62145848286527
24,8.874251100213142,8.581349397640613,8.6154229205719
25,8.871430873938701,8.573740770733314,8.613202392929928
26,8.868629937470061,8.567412324433475,8.6114701839853
27,8.865898757772426,8.559969135410327,8.608633087136848
28,8.86327532036725,8.551171204922351,8.606074830638581
29,8.860780848430162,8.542738432605793,8.605103335569344
30,8.858420727188161,8.535779615170105,8.60480876667907
31,8.856188859628336,8.529527200195984,8.603299429067636
32,8.854070789891777,8.522697491138914,8.600193199426883
33,8.852044373135973,8.515238262293751,8.596848570769428
34,8.850080907010787,8.50812962800766,8.594218105198511
35,8.848149084518505,8.501875994762843,8.591619856559698
36,8.846220277304814,8.49587809621889,8.587837452413792
37,8.844271692774123,8.48943525748439,8.582779723294472
38,8.842286594218017,8.482760266609604,8.577380277928714
39,8.84025387282432,8.476525925743355,8.57214404556598
40,8.83816874235352,8.470805642360462,8.566543458682048
41,8.836033503668128,8.465021194668397,8.559988532181801
42,8.833856391559914,8.458856000626731,8.552767203780554
43,8.831648746568016,8.452695982301353,8.545610921253374
44,8.829422617912433,8.446995948099106,8.538713593575668
45,8.827189855432854,8.441593011350104,8.531701443024025
46,8.824961590311077,8.435986390801123,8.524405214079813
47,8.822746923293456,8.43010189354869,8.517054652654272
48,8.820551460074617,8.424355245821932,8.50986538579686
49,8.81837704765833,8.418983117732926,8.502561708861718
50,8.81622270381597,8.413711760997632,8.494698268790053
51,8.814085491677325,8.408214554134398,8.486162301835495
52,8.811960784386395,8.402589914619865,8.477073638340663
53,8.809842660364318,8.397154470637869,8.467399390947449
54,8.807724995326721,8.391946409810524,8.457105237403582
55,8.805602635910622,8.386712487123749,8.447073791326783
56,8.803471831125625,8.381328208796894,8.43873517553931
57,8.801330108939371,8.375952757789777,8.441753965359524
58,8.799176307322846,8.370731538980577,8.449032319007351
59,8.797010788718056,8.365579461787716,8.45140302838177
60,8.79483526750268,8.36035826565006,8.446689086244564
61,8.792652151846209,8.355098013104557,8.43519956010694
62,8.790463956983736,8.349910068344537,8.419446197897878
63,8.788273098436669,8.344789412252428,8.402145936494314
64,8.78608174296643,8.339645864714527,8.38643369574978
65,8.783891458729336,8.334471113119212,8.374802023783046
66,8.781702940179256,8.329337438633207,8.369020618563567
67,8.779516100161718,8.324257130025302,8.366644119426915
68,8.777330337093552,8.319165708161176,8.363308847708712
69,8.775144667079921,8.314042547243673,8.35701306624784
70,8.772957794412713,8.308942482000205,8.347368390777245
71,8.770768341708242,8.303892174098772,8.33523181624148
72,8.768575151063262,8.298845245247017,8.328223076643853
73,8.766377410628587,8.293768263162395,8.324692774414963
74,8.764174623338603,8.28869488305019,8.318137460841312
75,8.761966611123894,8.283659236270125,8.307839068213822
76,8.759753555257376,8.278638413295594,8.296328358907662
77,8.7575359216609,8.273599766053486,8.285600008351345
78,8.755314285441973,8.268555924422238,8.278086037729183
79,8.75308921370824,8.263533691400548,8.273691509436539
80,8.750861231521451,8.258525768495973,8.26869396191917
81,8.748630763318639,8.253510650183781,8.260429280807962
82,8.746398045903634,8.248492190721034,8.249893302046495
83,8.744163114533917,8.24348586217264,8.242513267430796
84,8.741925866376665,8.238487508037023,8.23624614856098
85,8.739686108031723,8.233484625372009,8.227558038120824
86,8.737443572070267,8.228481411529405,8.218218298257016
87,8.735197965569949,8.223488218797751,8.208186516896195
88,8.732949044354543,8.218500387742667,8.202867498160382
89,8.73069664579079,8.213508165605667,8.198604275149131
90,8.728440679316272,8.20851526071235,8.18847074195525
91,8.726181126576988,8.203529982307792,8.173853705178884
92,8.72391804823405,8.198548951693702,8.16067979982284
93,8.721651558657141,8.193564544086687,8.150939075708234
94,8.719381782398512,8.18857887241287,8.14197089767286
95,8.717108832768078,8.18359787031334,8.132321959361411
96,8.714832805061837,8.17861985834092,8.123637707923756
97,8.712553758565297,8.173640241042493,8.115753769945497
98,8.7102717015666,8.168660215736637,8.10900727331026
99,8.707986600789052,8.163682673434954,8.101032883089287
100,8.705698398952043,8.158705945807153,8.090734238535298
101,8.703407021691568,8.153727781413256,8.08308195498713
102,8.701112385964827,8.148749734525175,8.076921115518136
103,8.698814418541607,8.143773189970714,8.069769763362078
104,8.696513068320213,8.138796281126545,8.061793013413833
105,8.694208305052927,8.13381776069618,8.053909485923862
106,8.691900117863806,8.12883916281881,8.04484417837472
107,8.689588516886642,8.123861225450135,8.033012475187956
108,8.687273527399292,8.118882408048282,8.020611080863585
109,8.684955178343383,8.11390198693822,8.010872337813453
110,8.682633496412214,8.108920975144967,8.002431079534954
111,8.680308504063962,8.103939614374857,7.993747419113814
112,8.677980214616408,8.098956968159817,7.9880469859989764
113,8.67564862884825,8.09397283616859,7.9827447560874845
114,8.67331373803516,8.088987681687307,7.978344485776238
115,8.670975527919918,8.084001222518141,7.9724127390962805
116,8.668633979964183,8.079012898959629,7.96145356368665
117,8.666289074116165,8.074022917361965,7.947527839905117
118,8.66394079344256,8.069031556732044,7.933042016429047
119,8.661589125771577,8.064038403232434,7.930623964200035
120,8.659234062773029,8.059043090374018,7.92661036206017
121,8.656875600085309,8.054045798362612,7.912751873573713
122,8.654513737121453,8.049046563760701,7.899056728400852
123,8.652148474537029,8.04404502243127,7.890321490522486
124,8.649779811935728,8.039041000689764,7.881183715422375
125,8.647407747378095,8.034034581863521,7.872877519189088
126,8.645032276660226,8.02902565653955,7.864184965447791
127,8.642653392249656,8.024014011710708,7.854002795009766
128,8.640271083791745,8.018999635699535,7.847125418363211
129,8.637885339469758,8.013982509431528,7.839103509790953
130,8.635496146608824,8.008962411398556,7.828948804751343
131,8.633103492337689,8.003939178841653,7.817773868436105
132,8.630707364880992,7.998912817807292,7.8061028245514805
133,8.628307754192821,7.993883255653273,7.7944346247184635
134,8.625904651734276,7.988850309302415,7.786603727719923
135,8.62349805044687,7.983813882658257,7.779699390680538
136,8.621087944680259,7.978773927979355,7.770045131802449
137,8.618674329466984,7.973730307922976,7.759041567843674
138,8.616257199842307,7.968682885752408,7.748069414234814
139,8.61383655064199,7.963631609744204,7.737853606634799
140,8.611412376208058,7.9585764008100455,7.729470747235695
141,8.608984670045356,7.953517115521384,7.722332220212814
142,8.606553424936765,7.9484536545421545,7.713079095578762
143,8.60411863321492,7.943385956319878,7.704536449738668
144,8.601680286829161,7.938313903156598,7.695523376230506
145,8.59923837751612,7.933237355268391,7.684954115650015
146,8.59679289709794,7.92815622191677,7.675906227808888
147,8.594343837539784,7.923070418034431,7.667596590805051
148,8.591891190872273,7.917979826972685,7.65899891657645
149,8.589434949212754,7.912884348076635,7.650825333641286
150,8.586975104699592,7.907783902316495,7.641544747375644
151,8.584511649296756,7.902678382400475,7.6326471946656405
152,8.582044574711373,7.897567664029886,7.62348052601946
153,8.579573872391187,7.892451647934761,7.614287187051722
154,8.577099533465812,7.887330241325113,7.6047851219315294
155,8.574621548757618,7.882203331758668,7.595869886765311
156,8.572139908902306,7.877070809720459,7.587769663506262
157,8.56965460442905,7.871932579255987,7.578853581914232
158,8.567165625816122,7.866788534773774,7.569721499264936
159,8.564672963596307,7.8616385614188165,7.5611422757651985
160,8.562176608419417,7.856482554928149,7.551175402061588
161,8.559676551040639,7.85132041526455,7.541638160617511
162,8.55717278231984,7.84615203352993,7.532972819177424
163,8.55466529321049,7.840977301262281,7.526089915976583
164,8.552154074696118,7.835796115962714,7.517963358728132
165,8.549639117739227,7.830608370088522,7.50977623213884
166,8.54712041325966,7.825413949653411,7.5003123261194755
167,8.544597952096755,7.820212743394203,7.4865929378215235
168,8.542071724982225,7.815004642114574,7.477588753648066
169,8.539541722548474,7.809789534335004,7.472683979470028
170,8.537007935331404,7.804567309787534,7.462755256182627
171,8.534470353766206,7.799337860649788,7.447965484807145
172,8.531928968201127,7.79410107651123,7.4357105324270005
173,8.529383768904681,7.7888568437512635,7.427512415957666
174,8.52683474605557,7.783605048934094,7.418774029324804
175,8.52428188973997,7.778345578506228,7.407652929365403
176,8.52172518994937,7.773078317615424,7.397274355452027
177,8.519164636567114,7.767803151480124,7.386819913188008
178,8.516600219362802,7.7625199653259465,7.3790197347979705
179,8.514031927996168,7.757228642732664,7.372569520063575
180,8.511459752017306,7.751929066073843,7.362885035160455
181,8.508883680872673,7.746621117583725,7.352978205113269
182,8.506303703920171,7.741304678936795,7.345843539840763
183,8.503719810440238,7.735979631248778,7.335103637955919
184,8.501131989645598,7.730645855644299,7.325447642085795
185,8.498540230694125,7.725303232579509,7.316515172573972
186,8.495944522695616,7.719951641052163,7.306880805370147
187,8.493344854713094,7.71459095894951,7.298890840220574
188,8.490741215764784,7.7092210631530635,7.290566686099389
189,8.488133594822099,7.703841829244848,7.281794862457151
190,8.485521980803664,7.698453132040034,7.275455788632172
191,8.482906362571336,7.693054846127805,7.270652345470864
192,8.480286728925812,7.687646845450628,7.262022304106436
193,8.477663068600647,7.682229002993894,7.249512936969383
194,8.475035370258738,7.6768011909632525,7.238466732428116
195,8.472403622489647,7.671363280547356,7.229401310398998
196,8.469767813805682,7.665915141610517,7.217822754871861
197,8.467127932639332,7.66045664301054,7.210848003007329
198,8.464483967341344,7.6549876528229435,7.203581208844333
199,8.461835906177472,7.649508038059559,7.1951235695473255
200,8.459183737326128,7.644017664570505,7.186940614716267
201,8.456527448876892,7.638516397158653,7.180645578805242
202,8.45386702882857,7.633004099431653,7.173883327631609
203,8.45120246508839,7.627480633705867,7.158944141244548
204,8.44853374547255,7.621945861238542,7.14911757687946
205,8.445860857706863,7.616399642348701,7.151154413596536
206,8.443183789428337,7.610841836298304,7.152103080613969
207,8.4405025281877,7.605272301233498,7.143636548222348
208,8.437817061451641,7.599690894117511,7.133754753797556
209,8.435127376605141,7.594097470531812,7.1248313704558415
210,8.432433460953904,7.588491884576689,7.107679216829248
211,8.429735301725948,7.58287398894434,7.079988756590781
212,8.427032886072743,7.577243634982919,7.075660348394496
213,8.424326201070038,7.571600672731487,7.0613795062841955
214,8.421615233717882,7.5659449509532095,7.045904202765031
215,8.418899970940187,7.5602763170786424,7.09200787886754
216,8.416180399584118,7.554594617087433,7.166726448767145
217,8.413456506418973,7.548899695443451,7.2306106593139425
218,8.410728278134819,7.543191395080513,7.257157095911416
219,8.407995701341132,7.537469557412237,7.240659134631864
220,8.40525876256517,7.53173402236495,7.191130954441984
221,8.402517448250263,7.525984628363163,7.124768854959856
222,8.399771744754243,7.520221212232609,7.057244432198765
223,8.397021638347784,7.51444360909607,6.9990429073127505
224,8.39426711521288,7.508651652307622,6.95196487158953
225,8.39150816144157,7.502845173423806,6.916479463789616
226,8.388744763034799,7.497024002233291,6.892465556423094
227,8.385976905901583,7.491187966813513,6.870688659700056
228,8.383204575858477,7.485336893528821,6.84638563581687
229,8.380427758629278,7.4794706069617,6.826873054581492
230,8.37764643984498,7.473588929826423,6.8158854380644565
231,8.374860605043972,7.467691682885637,6.807238456276897
232,8.372070239672327,7.461778684893252,6.787071467682937
233,8.369275329084173,7.455849752587983,6.773322715355114
234,8.366475858542112,7.449904700702198,6.764041203467846
235,8.363671813217554,7.443943341936697,6.751352536860163
236,8.360863178190959,7.437965486901962,6.735309043652501
237,8.358049938451988,7.431970944045439,6.71708820280066
238,8.355232078899451,7.425959519581662,6.704556848193384
239,8.352409584341114,7.419931017449882,6.694289298871527
240,8.349582439493348,7.413885239303235,6.680652433431223
241,8.34675062898059,7.407821984501227,6.663977880963716
242,8.343914137334682,7.401741050081361,6.653591695329975
243,8.341072948994073,7.395642230704469,6.646103466839463
244,8.338227048302915,7.3895253185797305,6.63020202716704
245,8.335376419510103,7.383390103388323,6.611942663142506
246,8.332521046768278,7.377236372224447,6.601792714749504
247,8.329660914132798,7.371063909553307,6.5947011201803765
248,8.326796005560775,7.364872497175245,6.583686420046208
249,8.323926304910135,7.358661914185937,6.568630754320136
250,8.32105179593877,7.352431936924042,6.5590154346524
251,8.318172462303778,7.346182338906612,6.553656707934856
252,8.31528828756079,7.339912890762932,6.542209254846344
253,8.312399255163411,7.333623360173991,6.527822859967979
254,8.309505348462727,7.3273135118173025,6.516956632008899
255,8.30660655070691,7.320983107315329,6.509382330330115
256,8.303702845040853,7.314631905182756,6.498827561990188
257,8.300794214505869,7.308259660765811,6.489344213321571
258,8.297880642039367,7.301866126172435,6.4861001264347085
259,8.294962110474557,7.295451050196971,6.480878578874684
260,8.292038602540106,7.289014178242911,6.469119344347783
261,8.289110100859755,7.282555252247742,6.456567692215751
262,8.286176587951884,7.2760740106132085,6.446784649649606
263,8.28323804622902,7.269570188139521,6.440002781060486
264,8.280294457997263,7.263043515958651,6.42650194973639
265,8.277345805455667,7.256493721462366,6.41494960079252
266,8.27439207069554,7.2499205282223755,6.410547617036344
267,8.271433235699696,7.243323655903747,6.40606528788944
268,8.268469282341671,7.2367028201765295,6.3943845117156055
269,8.265500192384893,7.230057732630034,6.376148594551322
270,8.262525947481842,7.223388100690464,6.362585878882241
271,8.259546529173189,7.21669362753887,6.353583412787372
272,8.256561918886959,7.209974012024226,6.34365883435911
273,8.253572097937683,7.203228948567775,6.331697527320554
274,8.250577047525592,7.196458127059908,6.32087739957455
275,8.247576748735819,7.189661232754416,6.311976036041044
276,8.244571182537632,7.182837946164682,6.304773784767484
277,8.241560329783699,7.175987942963506,6.293301861612511
278,8.238544171209377,7.169110893884058,6.284001212757025
279,8.235522687431995,7.1622064646167,6.280624790482498
280,8.232495858950186,7.155274315697954,6.275680462691991
281,8.229463666143188,7.148314102391936,6.267530546190976
282,8.22642608927018,7.141325474567316,6.266279749274433
283,8.22338310846957,7.134308076573536,6.262498946792612
284,8.220334703758288,7.127261547117911,6.248993985358175
285,8.217280855031063,7.120185519141922,6.229772867460564
286,8.214221542059668,7.11307961969337,6.21344587680354
287,8.211156744492131,7.10594346979192,6.2032791585641816
288,8.20808644185193,7.098776684287813,6.194653850935971
289,8.205010613537159,7.091578871715554,6.183839641433623
290,8.201929238819657,7.084349634145028,6.175794671739769
291,8.198842296844129,7.077088567031154,6.168509657317434
292,8.195749766627225,7.069795259061421,6.155024384993952
293,8.19265162705664,7.062469291999558,6.140363824309541
294,8.189547856890147,7.055110240523649,6.131449778344177
295,8.186438434754674,7.047717672057776,6.119053858367943
296,8.183323339145335,7.040291146597591,6.112756366617564
297,8.180202548424486,7.032830216530644,6.108208836316729
298,8.17707604082075,7.0253344264522175,6.096666417049587
299,8.173943794428077,7.017803312976892,6.080703026071545
300,8.170805787204763,7.0102364045454415,6.065012974215051
301,8.167661996972498,7.00263322122613,6.0494823840573275
302,8.1645124014154,6.9949932745094925,6.044464977010542
303,8.161356978079054,6.987316067095992,6.0365707458300495
304,8.15819570436952,6.97960109267642,6.0243649591218835
305,8.15502855755237,6.971847835705533,6.011296613957067
306,8.151855514751693,6.9640557711695275,6.001155222562224
307,8.14867655294908,6.956224364347583,5.9893166505537465
308,8.145491648982631,6.948353070567071,5.975967238656801
309,8.142300779545902,6.940441334951435,5.97457406872533
310,8.139103921186878,6.932488592159496,5.969468536460693
311,8.135901050306899,6.924494266115506,5.951156785466279
312,8.13269214315958,6.916457769729969,5.942449465711931
313,8.129477175849724,6.908378504611699,5.941085855414782
314,8.1262561243322,6.900255860771653,5.928721850544017
315,8.123028964410818,6.892089216318342,5.915497404903732
316,8.119795671737183,6.8838779371440175,5.90725310105401
317,8.116556221809534,6.875621376600378,5.893040326080644
318,8.113310589971576,6.867318875162893,5.87660241200128
319,8.110058751411287,6.85896976008337,5.871144384040777
320,8.106800681159728,6.850573345030972,5.860301492203787
321,8.103536354089819,6.842128929721984,5.841696277191829
322,8.100265744915133,6.83363579953818,5.831169746383478
323,8.096988828188657,6.825093225133152,5.825738842077928
324,8.093705578301536,6.816500462025493,5.8128265267558765
325,8.090415969481842,6.80785675017785,5.793962059982819
326,8.087119975793287,6.799161313561122,5.774736602757403
327,8.083817571133952,6.790413359703522,5.770048931419452
328,8.080508729235001,6.781612079224301,5.764797704233196
329,8.077193423659363,6.772756645351824,5.749100765047785
330,8.073871627800427,6.763846213425412,5.728424048653852
331,8.07054331488071,6.754879920380041,5.717723548642453
332,8.0672084579505,6.745856884212979,5.710400293484917
333,8.063867029886502,6.736776203431353,5.694005435008428
334,8.060519003390452,6.727636956479898,5.681238665645081
335,8.057164350987733,6.718438201148147,5.671075072177267
336,8.053803045025953,6.7091789739564005,5.655916486242984
337,8.050435057673523,6.699858289519801,5.643692212417829
338,8.04706036091821,6.690475139889635,5.643429754225331
339,8.043678926565669,6.681028493870896,5.641806111073657
340,8.040290726237973,6.671517296314892,5.627756596759333
341,8.03689573137212,6.661940467385623,5.606075321048428
342,8.033493913218498,6.652296901798709,5.592836250549106
343,8.030085242839387,6.642585468031697,5.604769906768715
344,8.026669691107394,6.6328050075047145,5.613201004210324
345,8.023247228703891,6.6229543337303785,5.602740722214329
346,8.019817826117443,6.613032231431672,5.576918680928362
347,8.016381453642213,6.603037455626336,5.542235498918979
348,8.012938081376351,6.592968730676067,5.516132449928606
349,8.009487679220356,6.582824749298769,5.507815102835199
350,8.00603021687545,6.572604171542182,5.50052930390053
351,8.002565663841894,6.562305623717174,5.496547527085346
352,7.99909398941733,6.551927697289086,5.4818310959185705
353,7.995615162695067,6.5414689477253205,5.449471855698596
354,7.992129152562375,6.530927893297216,5.414599672782147
355,7.988635927698755,6.520303013834067,5.392683128008693
356,7.985135456574171,6.509592749426954,5.380069994537315
357,7.981627707447299,6.498795499079883,5.353771295666302
358,7.978112648363728,6.487909619305804,5.326807018490676
359,7.974590247154145,6.476933422664914,5.316088747877502
360,7.9710604714325175,6.465865176242659,5.304617935866838
361,7.967523288594238,6.454703100064732,5.291883856659386
362,7.963978665814252,6.443445365446095,5.2804073352064895
363,7.960426570045181,6.43209009327083,5.269451589177429
364,7.956866968015403,6.420635352199428,5.256860718978528
365,7.9532998262271235,6.409079156799916,5.241987059340687
366,7.9497251109544385,6.3974194655991585,5.225181743874497
367,7.946142788241343,6.385654179050533,5.210655736092632
368,7.94255282389976,6.373781137414047,5.195161953656704
369,7.938955183507514,6.36179811854466,5.182210568571261
370,7.9353498324063105,6.34970283558438,5.168829647325344
371,7.931736735699669,6.33749293455341,5.152846091388412
372,7.928115858250858,6.325165991835384,5.141116688859753
373,7.924487164680794,6.312719511551547,5.134931919011661
374,7.920850619365923,6.300150922818411,5.118734760795876
375,7.917206186436078,6.287457576883178,5.1041640417268015
376,7.913553829772322,6.274636744130962,5.090466488262525
377,7.909893513004759,6.261685610957546,5.078643764908727
378,7.906225199510322,6.248601276501201,5.066938221574315
379,7.902548852410558,6.235380749226758,5.045928060041044
380,7.898864434569355,6.222020943354732,5.015235327234332
381,7.895171908590685,6.208518675127986,5.030913140208416
382,7.891471236816288,6.194870658907964,5.0688824985466026
383,7.887762381323358,6.181073503092286,5.115601591649625
384,7.8840453039221945,6.167123705845192,5.156215093974904
385,7.88031996615383,6.153017650632021,5.182627704038753
386,7.876586329287635,6.138751601548555,5.19213693071516
387,7.8728443543188975,6.124321698435681,5.184464004584459
388,7.8690940019663795,6.109723951769405,5.161180213715283
389,7.865335232669844,6.094954237315937,5.1248352512078625
390,7.861568006587568,6.080008290541214,5.081529636453313
391,7.857792283593817,6.064881700763995,5.038064218106218
392,7.854008023276298,6.049569905041366,4.992602511489214
393,7.850215184933591,6.034068181775279,4.944293293134575
394,7.84641372757256,6.018371644028541,4.895850953250559
395,7.842603609905717,6.002475232538488,4.850252768624695
396,7.838784790348579,5.986373708416512,4.8178626849828605
397,7.834957227017002,5.970061645521549,4.816627152152942
398,7.831120877724461,5.953533422495739,4.825493309058363
399,7.82727569997934,5.936783214450596,4.817394756468907
400,7.82342165098216,5.9198049842924565,4.786132507640652
401,7.8195586876228145,5.902592473676309,4.760522153770285
402,7.815686766477739,5.8851391935778485,4.7693256616046344
403,7.811805843807092,5.867438414474391,4.792302159053568
404,7.807915875551883,5.849483156126388,4.819063625628245
405,7.804016817331069,5.831266176952653,4.841730350545409
406,7.800108624438652,5.812779962994123,4.856786409503999
407,7.796191251840712,5.794016716462936,4.863076759559791
408,7.792264654172438,5.774968343876161,4.857901673066754
409,7.7883287857351196,5.755626443776299,4.841914038249956
410,7.784383600493102,5.735982294044298,4.819763042805904
411,7.780429052070732,5.716026838814902,4.795454227266459
412,7.7764650937492545,5.695750675008957,4.770230103805348
413,7.7724916784636875,5.675144038502933,4.745623206365135
414,7.7685087587996735,5.654196789962292,4.724245681993439
415,7.764516286990285,5.6328984003727545,4.700313078276504
416,7.760514214912821,5.611237936312053,4.6712276668149935
417,7.756502494085543,5.589204045014484,4.652591103578585
418,7.752481075664422,5.566784939291692,4.644569587562862
419,7.748449910439811,5.543968382385631,4.6350651914652365
420,7.744408948833116,5.520741672843837,4.6313720281736295
421,7.74035814089343,5.4970916295229975,4.618613163577132
422,7.7362974362941195,5.473004576844557,4.597893516666431
423,7.732226784329404,5.448466330445942,4.58272141887009
424,7.728146133910883,5.423462183392836,4.560724888859306
425,7.724055433564049,5.397976893142164,4.536585824333829
426,7.719954631424747,5.371994669471933,4.523597304137382
427,7.715843675235626,5.345499163622955,4.508629738895523
428,7.711722512342535,5.318473458928733,4.482606484493782
429,7.7075910896909035,5.290900063243457,4.45214244114244
430,7.703449353822078,5.26276090351387,4.436243407100398
431,7.699297250869636,5.234037322878626,4.427582756465748
432,7.695134726555653,5.204710080718403,4.413287210845935
433,7.69096172618695,5.174759356120809,4.388407749891705
434,7.686778194651296,5.144164755265663,4.365033191072153
435,7.682584076413587,5.1129053232775865,4.349786852662679
436,7.678379315511983,5.0809595611331355,4.322942369459447
437,7.674163855554015,5.048305448247726,4.270153904718617
438,7.669937639712658,5.014920471401866,4.256947696183886
439,7.665700610722362,4.980781660694982,4.248803048228791
440,7.6614527108750625,4.945865633236396,4.24911846925889
441,7.657193882016151,4.910148645294242,4.258247398965979
442,7.6529240655403985,4.873606653621669,4.265971867908278
443,7.64864320238786,4.836215386662416,4.270531850663182
444,7.64435123303974,4.797950426300957,4.273402819180445
445,7.640048097514221,4.758787300762334,4.270424184628359
446,7.6357337353622485,4.718701589178693,4.266089959658203
447,7.6314080856633035,4.677669038219097,4.249157804441442
448,7.627071087021113,4.635665691021168,4.225474300293533
449,7.622722677559341,4.59266802846273,4.2158146017030695
450,7.618362794917247,4.548653122564388,4.209304129909448
451,7.613991376245282,4.503598801516221,4.195499625789979
452,7.609608358200696,4.457483825471936,4.178887043383165
453,7.605213676943064,4.410288071853101,4.155712008696524
454,7.6008072681297945,4.36199272845986,4.129699566796601
455,7.596389066911609,4.312580492204259,4.119506394631204
456,7.591959007927975,4.262035770786335,4.104121296455761
457,7.587517025302508,4.210344884148382,4.069988052432261
458,7.5830630526383365,4.157496262104663,4.047135541575708
459,7.578597023013422,4.103480634194767,4.040820766846034
460,7.574118868975867,4.048291207594951,4.031094635193779
461,7.569628522539154,3.9919238288877263,4.001465662651259
462,7.565125915177383,3.9343771256693443,3.9585611592619916
463,7.5606109778204384,3.8756526243824005,3.9206090879938675
464,7.5560836408491525,3.815754841381971,3.9038949434427765
465,7.551543834090408,3.7546913450295483,3.891297629857493
466,7.546991486812219,3.6924727874781547,3.8674822490534932
467,7.542426527718774,3.6291129056627622,3.860705737244326
468,7.5378488849454355,3.564628491747816,3.8578801356364876
469,7.5332584860537155,3.4990393338589447,3.8448988188347277
470,7.528655258026204,3.4323681283810155,3.822957251274697
471,7.524039127261474,3.3646403656146036,3.8294376125749476
472,7.519410019568945,3.295884191474835,3.8444026563264275
473,7.514767860163711,3.2261302496490822,3.8290302039752406
474,7.51011257366133,3.155411511715793,3.7911925640044637
475,7.505444084072598,3.083763107593767,3.7739905275649916
476,7.500762314798259,3.011222175495374,3.7766862577791818
477,7.496067188623708,2.9378277589811943,3.7725586989844624
478,7.491358627713645,2.863620787809875,3.7536144705027454
479,7.4866365536067,2.7886441874230923,3.7252280563418205
480,7.481900887210029,2.7129431669328987,3.707871551089137
481,7.4771515487938665,2.6365657350047362,3.7016154264272463
482,7.472388457986058,2.5595634849589595,3.6905438726303643
483,7.467611533766554,2.4819926735127753,3.6682484375005737
484,7.46282069446187,2.4039155919679205,3.658114793292249
485,7.458015857739524,2.325402196019846,3.6534007592718964
486,7.453196940602438,2.2465319238893278,3.6328201732779393
487,7.448363859383304,2.1673955963034848,3.6020033669953633
488,7.443516529738934,2.0880972603749437,3.593277857044463
489,7.438654866644569,2.0087558165337156,3.5952861444623356
490,7.43377878438817,1.9295062561893,3.5803650950896784
491,7.4288881965646665,1.8505003393440105,3.552533230850688
492,7.4239830160701965,1.7719065565377492,3.529803870733545
493,7.419063155096309,1.6939092483369995,3.5071658784166813
494,7.414128525124138,1.6167067980207988,3.4760014326099378
495,7.409179036918565,1.5405088689720432,3.456787445005721
496,7.404214600522349,1.465532726560629,3.458457469453705
497,7.399235125250225,1.391998761933543,3.465583370237744
498,7.3942405196830086,1.3201254156057738,3.456297065418605
499,7.389230691661641,1.250123771646897,3.431887482748589
500,7.384205548281255,1.1821921454788833,3.4090942312778623


==> PythonExperiment_Adamvs.AdamOldQGvs.AdamNewQGforRosenbrockFunctionswith20variables_LOSS.csv <==
Iterations,Adam,AdamOldQG,AdamNewQG
0,19.0,19.0,19.0
1,18.96381540190172,18.826523982861552,18.826523982861552
2,18.931421866007682,18.92513538545506,18.894883413431
3,18.902677873963576,18.815279059141194,18.77695895067601
4,18.877757860667636,18.72933748136893,18.71213808600659
5,18.856518201824375,18.74250306922599,18.729224981636616
6,18.838830270076297,18.765234816705327,18.731999770322208
7,18.824571696800234,18.72652330731304,18.664491384907045
8,18.813534094438847,18.669253978648882,18.592378422208693
9,18.805405929623397,18.64618961863999,18.58129531392886
10,18.799806334179877,18.655027628757363,18.60051219436138
11,18.796321225545586,18.656551682817987,18.6065663385254
12,18.794504164051887,18.63157547350077,18.59510010265296
13,18.793880276129528,18.597405962937685,18.58949092509795
14,18.79397055751236,18.578546184470376,18.601350315210645
15,18.794334619873894,18.578370566278473,18.617190416842192
16,18.79460859831164,18.578196151162455,18.617726814911222
17,18.794519628493422,18.563461803575667,18.601574962234718
18,18.793884399814154,18.54068504418281,18.58317790875177
19,18.79260340349516,18.524939916096898,18.57341295197621
20,18.790656573249823,18.52062335132242,18.56853544490813
21,18.78809552098308,18.518440158449742,18.558967025558278
22,18.785025456883954,18.508884765540827,18.54274468244115
23,18.781581185617075,18.49335527467283,18.527424670416963
24,18.777906410715495,18.480346488723967,18.52029950196044
25,18.77414132732848,18.474269242224757,18.51974670067547
26,18.770415698081965,18.470731200075523,18.518943226546074
27,18.7668410466432,18.463288535728132,18.514766808391148
28,18.763501356413492,18.451890941415897,18.510672280280826
29,18.760447043311693,18.441729368241297,18.510553072876146
30,18.757695642886446,18.435704351421183,18.512990219341695
31,18.755237315124937,18.43116796965988,18.51360438637519
32,18.753040315450036,18.424300319141523,18.51111531333143
33,18.75105494380358,18.41521607592475,18.508240918094135
34,18.749218542310345,18.407102825485026,18.507231296170577
35,18.747463501067394,18.401523667593,18.506726110433796
36,18.745726367290114,18.396549901930307,18.50404272576994
37,18.743954227060375,18.38990520839968,18.498970520222507
38,18.742107265650453,18.38216982991211,18.493545241542805
39,18.740159639061268,18.375508182999766,18.488782176373284
40,18.738100410792935,18.370371593030548,18.483431269263427
41,18.73593361163484,18.36510762579667,18.476247079692136
42,18.733675641944146,18.358604255532494,18.46794858100316
43,18.731350522039875,18.351794429003604,18.46001582118147
44,18.728985374826873,18.346036654887243,18.452565088937213
45,18.726607456991932,18.34108530860444,18.4445976239427
46,18.724241852317594,18.33564024413344,18.43591260013643
47,18.721908799597415,18.329389462791973,18.427514595976515
48,18.719621381937905,18.323330969647916,18.41995644095361
49,18.717384952192575,18.318108407471414,18.412546014720046
50,18.715198247569724,18.31310523936503,18.404534227455592
51,18.713054857242703,18.30753771756816,18.396127485275244
52,18.710944365155992,18.301636202056738,18.3878328882036
53,18.708853768344895,18.296142439405106,18.37942488771969
54,18.706769596994786,18.2911178897048,18.37030154555233
55,18.70467999793985,18.285958919125886,18.360570136487784
56,18.702575864500307,18.280421011778376,18.351225729412985
57,18.700451144573996,18.2749229279069,18.34395113449383
58,18.698303021163277,18.269778079705073,18.340650340990187
59,18.696132016202842,18.26472842289442,18.335664344847828
60,18.693941498571963,18.259453100926148,18.32594962809162
61,18.691736567959744,18.254082021476673,18.31757134867882
62,18.689522949411618,18.248901625365203,18.309820472081498
63,18.68730628161878,18.24386187833104,18.301902254703162
64,18.68509153910066,18.238716983737916,18.292794830910054
65,18.682882373750843,18.23346575285762,18.281384482110244
66,18.680680673811132,18.228311003098483,18.26832055207611
67,18.678486633679288,18.223281901677716,18.256969899316328
68,18.676299124488285,18.21820858764226,18.248344727406074
69,18.67411602317523,18.213039467856365,18.239576781709527
70,18.67193453321973,18.207912003156252,18.230076700835237
71,18.66975167635899,18.20289034540686,18.220413353596236
72,18.667564828961268,18.19786435013822,18.211444545682266
73,18.6653720286753,18.192761640825335,18.202698387383947
74,18.663172051081357,18.187664362494257,18.194263113287917
75,18.660964445256244,18.182643811489104,18.18595630596543
76,18.658749535998478,18.17764048672469,18.177834491177983
77,18.656528257538703,18.172587776621896,18.169731615523677
78,18.65430185435169,18.167525803376353,18.162330715382467
79,18.65207163096293,18.1625114356898,18.154693750555616
80,18.649838796418255,18.15751647858965,18.14674130336647
81,18.64760431176432,18.152493391720775,18.138125182378936
82,18.64536874621552,18.147462137547514,18.12992475816632
83,18.64313224617732,18.142460254989945,18.121459205624845
84,18.64089461773018,18.13747090820972,18.112992710749566
85,18.638655420752787,18.132463098614146,18.105399603874645
86,18.636414048250124,18.127451200301397,18.09795927145372
87,18.634169841757892,18.1224608936513,18.089789759416405
88,18.631922225642406,18.117479085857475,18.081766978641575
89,18.62967078496565,18.112483437902902,18.074231119066386
90,18.627415281471613,18.10748483033043,18.067119957487897
91,18.625155658706678,18.10250175631935,18.061009323048808
92,18.622892035797065,18.097524590789632,18.053103681258747
93,18.62062465601305,18.09253755904755,18.043925102532835
94,18.61835381023695,18.087548286249373,18.037886404464537
95,18.616079782009507,18.08256912186412,18.03386691385141
96,18.613802812162646,18.0775934493802,18.028032760130213
97,18.611523060979422,18.07261171988153,18.019258893230027
98,18.609240583929783,18.067629566777534,18.00844254388553
99,18.606955342207947,18.062653586466833,17.998000413319687
100,18.604667229928616,18.05767812737565,17.990730002505583
101,18.602376096248378,18.052698267777497,17.982961544003174
102,18.60008177111457,18.04771910761259,17.97242995159693
103,18.59778410000177,18.042743840027892,17.964220612511525
104,18.595482968823816,18.037767469625486,17.957963571432984
105,18.593178310071327,18.032787643621823,17.950435160386135
106,18.590870103141157,18.027808609228458,17.93956296880033
107,18.58855837278709,18.0228316420291,17.92843122578333
108,18.586243176427953,18.01785289491321,17.920222042618548
109,18.58392458397109,18.012871542969478,17.91394221236527
110,18.58160266314363,18.007890508100324,17.905953756219773
111,18.579277470220116,18.00290980680961,17.89644752355697
112,18.57694904033285,17.997926971089125,17.888623197622668
113,18.574617382217617,17.992942250711778,17.881509157356263
114,18.572282482166717,17.987957284458616,17.874917150840595
115,18.56994431106805,17.982971201338234,17.868340100928876
116,18.56760282997546,17.977982589073513,17.85888798724015
117,18.565257997464933,17.972992304805896,17.84875001533943
118,18.562909778255626,17.968001194116557,17.841639809473346
119,18.560558147621624,17.963008189924423,17.834409079109072
120,18.558203091720646,17.958012601229292,17.825287091199307
121,18.555844607474405,17.95301521544105,17.818591042672576
122,18.55348270092626,17.94801619680808,17.812200978833296
123,18.55111738252472,17.94301465327083,17.80411012770918
124,18.5487486624342,17.93801043200317,17.79316358832709
125,18.54637654791706,17.93300404372461,17.783727293978647
126,18.5440010411047,17.927995254881456,17.77968831130958
127,18.54162213722302,17.922983533515513,17.769027495806963
128,18.5392398251855,17.91796905271182,17.757350797428487
129,18.536854089686965,17.91295200534588,17.749756790113086
130,18.534464912940713,17.907931960760326,17.738816744125838
131,18.532072276590213,17.90290864036676,17.72682419824011
132,18.529676164109606,17.897882254080777,17.72037553819042
133,18.5272765622149,17.89285276529447,17.711693811220385
134,18.524873460994545,17.88781981324778,17.70416029054579
135,18.52246685381412,17.882783325289722,17.697562131505595
136,18.52005673683836,17.877743391957424,17.687831059471474
137,18.51764310769877,17.872699813881827,17.67233952419667
138,18.515225964158002,17.86765236051707,17.656051278710713
139,18.51280530334048,17.862601060779355,17.64364473187718
140,18.510381121056305,17.857545886145243,17.635345620506012
141,18.50795341130538,17.852486610455635,17.62897048519924
142,18.50552216646089,17.847423120605786,17.616141631562417
143,18.50308737777888,17.842355427370407,17.602758749428613
144,18.500649035796222,17.83728339936479,17.598672674964487
145,18.498207130842847,17.832206842389162,17.59306050916404
146,18.495761653621532,17.827125696149587,17.578949448998994
147,18.493312595440056,17.822039909110757,17.56351043147296
148,18.490859948184085,17.816949327460545,17.553401387690936
149,18.48840370427548,17.811853836788448,17.538774912289178
150,18.485943856462548,17.806753393576557,17.52577625506835
151,18.48348039744283,17.80164788833027,17.515415770072956
152,18.48101331960517,17.796537168553563,17.50315454167241
153,18.478542614893048,17.7914211477028,17.491031631818363
154,18.476068274674027,17.786299751020813,17.48088082866965
155,18.47359028974533,17.781172848472746,17.47294072216846
156,18.47110865050529,17.776040322856396,17.464448165945814
157,18.4686233471203,17.77090209571041,17.45341231161956
158,18.466134369678688,17.765758060527265,17.442846245381812
159,18.463641708383005,17.76060808853481,17.43232233847215
160,18.46114535367164,17.755452082060756,17.42304999977035
161,18.458645296230685,17.750289949627337,17.413650911432093
162,18.45614152698217,17.745121573262914,17.403084569485202
163,18.453634037035748,17.739946841436343,17.394656614998215
164,18.451122817574177,17.7347656603997,17.387148683158312
165,18.448607859751036,17.72957792124572,17.377047843749228
166,18.446089154628517,17.724383503456462,17.36826916371488
167,18.443566693116903,17.719182299833264,17.359423825272323
168,18.441040465944315,17.713974204655926,17.34928479356676
169,18.438510463678835,17.708759101515316,17.342795630208474
170,18.43597667675603,17.70353687958254,17.33394625126588
171,18.433439095503147,17.698307435317464,17.320987878615558
172,18.430897710177934,17.69307065674518,17.314471137962997
173,18.4283525109927,17.687826427501786,17.311422414650778
174,18.425803488110454,17.682574636751895,17.303277609646432
175,18.423250631638343,17.67731517191636,17.28945319086638
176,18.42069393161408,17.6720479155371,17.276052250589707
177,18.4181333779774,17.66677275331827,17.26707803355848
178,18.415568960549848,17.661489572369547,17.25735444663403
179,18.41300066902754,17.65619825493314,17.248542746346804
180,18.410428492975804,17.650898682527302,17.240936489566984
181,18.407852421835443,17.64559073891521,17.233273820978038
182,18.405272444942742,17.640274305679906,17.226189139555512
183,18.402688551548337,17.634949262731514,17.218959917592592
184,18.400100730835184,17.62961549189453,17.211078254299757
185,18.39750897193827,17.624272874241253,17.203201891980786
186,18.39491326395537,17.6189212878773,17.193436825721427
187,18.392313595949155,17.61356061066902,17.183335819790422
188,18.389709956947115,17.60819072023888,17.17374668347161
189,18.387102335935616,17.602811491783253,17.163962391866132
190,18.384490721849364,17.597422799720434,17.155072691919717
191,18.38187510356342,17.59202451917031,17.145998685045658
192,18.379255469886207,17.586616524107136,17.13560640995552
193,18.376631809552617,17.581198687070035,17.12792273726433
194,18.374004111221346,17.575770880492104,17.122165904918827
195,18.37137236347418,17.570332975797793,17.11421824201584
196,18.368736554814525,17.564884842530414,17.105814374090514
197,18.3660966736672,17.55942634953757,17.095924853831622
198,18.363452708378055,17.553957365162994,17.088356884412388
199,18.36080464721145,17.54847775627515,17.081237946695403
200,18.358152478347538,17.542987388593787,17.074765708710277
201,18.35549618987982,17.537486127117834,17.067760334064367
202,18.35283576981183,17.531973835445548,17.05956202063797
203,18.350171206055037,17.526450375737852,17.04831461387919
204,18.347502486428432,17.52091560935205,17.037107705890577
205,18.344829598658755,17.515369396675457,17.02930266019963
206,18.34215253038218,17.5098115968509,17.021649291291453
207,18.33947126914734,17.504242068044686,17.009531444007322
208,18.33678580241831,17.498660667306183,17.000175333114942
209,18.334096117577687,17.493067250147213,16.99118238499873
210,18.33140220192955,17.487461670640823,16.97789942833286
211,18.328704042701315,17.481843781554492,16.970205365990072
212,18.32600162704483,17.476213434215115,16.96045542399021
213,18.323294942036945,17.47057047861801,16.945569558794002
214,18.320583974679106,17.46491476357407,16.93126666143395
215,18.31786871189651,17.459246136519774,16.92414631582809
216,18.31514914053722,17.453564443391812,16.916976460300198
217,18.312425247370832,17.447869528677415,16.90433596735814
218,18.309697019087213,17.44216123533291,16.893549882508655
219,18.306964442295204,17.436439404742277,16.883002690178998
220,18.304227503521293,17.43070387683651,16.874237250652122
221,18.301486189208102,17.42495449006317,16.87313512011821
222,18.29874048571296,17.419191081229553,16.872717055298445
223,18.295990379306375,17.413413485452583,16.868158267665994
224,18.29323585617047,17.407621536107484,16.858840472448282
225,18.29047690239761,17.40181506474536,16.847686379325634
226,18.28771350398918,17.39599390114566,16.826564954832303
227,18.284945646854577,17.390157873399595,16.823010267188913
228,18.282173316810596,17.38430680787109,16.817864999229347
229,18.279396499581114,17.378440529132423,16.799876017037175
230,18.276615180797048,17.372558859906768,16.782252715376377
231,18.273829345996575,17.366661620962184,16.779989393519305
232,18.271038980625537,17.36074863104593,16.783130680279548
233,18.26824407003784,17.354819706900958,16.779590143947143
234,18.265444599495982,17.348874663264812,16.767934033775813
235,18.262640554171316,17.342913312832827,16.749332477982488
236,18.25983191914437,17.336935466216925,16.72849290829599
237,18.25701867940492,17.330940931870977,16.70707757086835
238,18.2542008198519,17.324929516008066,16.71812005262849
239,18.251378325293185,17.31890102256776,16.796061332221914
240,18.248551180445215,17.312855253207807,16.88312593149863
241,18.245719369932424,17.306792007286628,16.951923083615778
242,18.242882878286625,17.300711081840895,16.9922207448266
243,18.240041689946196,17.294612271535787,17.00279218945019
244,18.23719578925521,17.28849536858201,16.989756416538675
245,18.234345160462514,17.282360162660762,16.966239741037636
246,18.23148978772071,17.276206440869355,16.94561971664495
247,18.228629655085165,17.270033987674204,16.923290520287644
248,18.22576474651301,17.263842584875217,16.904650053969828
249,18.22289504586222,17.25763201157073,16.900707186285015
250,18.220020536890726,17.251402044101976,16.904212409044113
251,18.217141203255636,17.245152455986837,16.899580252141032
252,18.214257028512616,17.23888301785679,16.881707164060767
253,18.21136799611525,17.23259349739479,16.857679090225677
254,18.208474089414608,17.226283659278838,16.830577770185165
255,18.20557529165885,17.21995326513325,16.795904030228932
256,18.202671585992835,17.213602073475407,16.753128382468006
257,18.199762955457867,17.207229839653152,16.707939912039517
258,18.196849382991356,17.200836315776407,16.663368509137268
259,18.193930851426515,17.19442125064171,16.617624502141958
260,18.191007343492025,17.187984389653835,16.574988547986926
261,18.18807884181162,17.181525474752075,16.562961419363265
262,18.185145328903715,17.17504424434084,16.59006409156762
263,18.182206787180835,17.168540433222557,16.624758742488837
264,18.179263198949073,17.162013772531363,16.638104384184505
265,18.176314546407493,17.15546398966138,16.604910572530517
266,18.173360811647374,17.148890808186152,16.531387215240215
267,18.17040197665155,17.14229394777275,16.52907918874851
268,18.16743802329353,17.13567312409388,16.592986023269674
269,18.164468933336753,17.129028048741485,16.68761349895956
270,18.161494688433695,17.122358429144267,16.785236677613167
271,18.158515270125026,17.11566396848588,16.87966083262419
272,18.155530659838778,17.108944365617614,16.97161931834592
273,18.15254083888949,17.102199314963055,17.05604797335446
274,18.149545788477393,17.09542850641542,17.123173132672726
275,18.146545489687618,17.08863162523149,17.168560353070617
276,18.143539923489435,17.08180835192756,17.194823446080537
277,18.140529070735507,17.07495836217941,17.20683750847816
278,18.137512912161185,17.068081326722993,17.20571045999405
279,18.134491428383807,17.061176911251454,17.188634293773298
280,18.131464599901996,17.05424477630443,17.15405427011424
281,18.128432407094994,17.04728457714935,17.105456883499247
282,18.125394830221982,17.04029596365826,17.04875692429212
283,18.122351849421364,17.033278580183964,16.98793013919951
284,18.119303444710074,17.026232065437096,16.924464400386086
285,18.116249595982847,17.019156052362433,16.859010687121813
286,18.11319028301145,17.012050168011303,16.7914531008806
287,18.110125485443913,17.004914033407136,16.722367956240156
288,18.10705518280371,16.99774726340402,16.648363368611907
289,18.103979354488946,16.99054946654035,16.547693734001548
290,18.10089797977144,16.983320244889903,16.524125545728612
291,18.09781103779591,16.97605919391149,16.559759363528194
292,18.094718507579007,16.968765902296695,16.638222933008883
293,18.09162036800841,16.961439951813556,16.738884282925362
294,18.08851659784192,16.954080917144584,16.846835433538303
295,18.085407175706443,16.94668836571835,16.949075923263344
296,18.082292080097105,16.939261857535037,17.034784059126817
297,18.079171289376248,16.93180094498677,17.09618365191315
298,18.076044781772513,16.924305172673613,17.12850177246002
299,18.07291253537984,16.91677407721512,17.13017066259004
300,18.069774528156525,16.909207187057195,17.102983647091172
301,18.066630737924257,16.901604022273325,17.05139215333606
302,18.063481142367156,16.893964094359355,16.98346879405003
303,18.060325719030814,16.88628690602113,16.88140801273581
304,18.057164445321277,16.878571950955042,16.638639986059527
305,18.053997298504118,16.870818713621645,16.668993731716238
306,18.050824255703443,16.863026669013124,16.90283765216955
307,18.04764529390083,16.855195282414776,17.266974580568867
308,18.044460389934372,16.84732400916022,17.691971315559375
309,18.041269520497647,16.83941229437926,18.13124852451582
310,18.03807266213862,16.83145957273729,18.566155271367247
311,18.034869791258636,16.823465268165382,18.990909161729924
312,18.031660884111314,16.815428793581038,19.400661072672545
313,18.028445916801456,16.80734955060029,19.79143914305485
314,18.025224865283924,16.79922692924146,20.155739387596952
315,18.02199770536254,16.791060307620604,20.47849120600743
316,18.01876441268891,16.782849051637776,20.74547771206101
317,18.01552496276125,16.7745925146527,20.948443403330227
318,18.012279330923292,16.76629003714915,21.085285839166634
319,18.009027492363003,16.757940946387453,21.15779988642911
320,18.00576942211144,16.749544556045525,21.17543218174093
321,18.002505095041528,16.741100165848636,21.14818480936051
322,17.999234485866843,16.732607061187856,21.081103127648642
323,17.99595756914036,16.724064512726343,20.98097381648677
324,17.992674319253236,16.715471775992565,20.852282090315043
325,17.98938471043354,16.706828090959313,20.693805524681135
326,17.986088716744984,16.698132681607948,20.50666876816245
327,17.982786312085643,16.68938475547745,20.29528224220257
328,17.979477470186687,16.68058350319819,20.062804378447606
329,17.97616216461105,16.671728098009996,19.814369568995357
330,17.972840368752106,16.662817695264025,19.55797392406233
331,17.96951205583239,16.653851431907448,19.29924747445595
332,17.966177198902173,16.64482842595009,19.041819892151228
333,17.962835770838172,16.63574777591207,18.789696737866997
334,17.959487744342123,16.626608560251515,18.54480698896376
335,17.9561330919394,16.6174098367718,18.30701856539763
336,17.952771785977617,16.608150642007512,18.077240950003986
337,17.94940379862518,16.598829990588534,17.85691652951598
338,17.94602910186986,16.589446874581398,17.6463858997252
339,17.942647667517317,16.580000262806834,17.443451676650458
340,17.939259467189622,16.570489100132427,17.245334720707277
341,17.93586447232376,16.560912306738995,17.043827991357652
342,17.93246265417013,16.55126877735955,16.79885316508022
343,17.92905398379102,16.541557380489607,16.603250918798295
344,17.925638432059024,16.531776957567892,16.529708178501465
345,17.92221596965551,16.521926322126273,16.563116394819563
346,17.91878656706906,16.512004258907645,16.673475906382105
347,17.915350194593824,16.50200952295037,16.83045697786583
348,17.911906822327957,16.491940838637465,17.010300853098855
349,17.90845642017196,16.48179689870894,17.197633333317178
350,17.904998957827047,16.471576363235403,17.38087488050239
351,17.901534404793484,16.461277858551448,17.551296641232152
352,17.898062730368913,16.450899976147014,17.702780401227585
353,17.894583903646648,16.440441271514963,17.830931772520014
354,17.891097893513955,16.429900262953048,17.932987669131045
355,17.887604668650326,16.419275430317946,18.007390698039117
356,17.884104197525733,16.40856521372915,18.05376838041353
357,17.88059644839886,16.397768012220173,18.073026350790244
358,17.87708138931528,16.386882182334567,18.06730418718098
359,17.873558988105692,16.375906036664293,18.03952949149349
360,17.870029212384058,16.36483784232781,17.99280598706254
361,17.866492029545775,16.35367581938506,17.92984334773527
362,17.862947406765784,16.342418139186634,17.853238047735182
363,17.859395310996703,16.331062922653626,17.765445924496582
364,17.855835708966918,16.31960823848501,17.668632557525164
365,17.852268567178633,16.308052101288833,17.564812883768415
366,17.84869385190594,16.29639246963357,17.455855162496732
367,17.845111529192838,16.284627244015905,17.343474854699515
368,17.841521564851245,16.272754264740925,17.22902871057282
369,17.837923924458995,16.260771309710538,17.1129793141
370,17.834318573357788,16.24867609211561,16.995853520401752
371,17.830705476651136,16.236466258027257,16.87815855213326
372,17.827084599202315,16.224139383882154,16.760551725120838
373,17.823455905632244,16.211692973856856,16.644328357824442
374,17.819819360317364,16.19912445712553,16.52931066843655
375,17.816174927387515,16.186431184995513,16.431073074456513
376,17.81252257072375,16.17361042791465,16.378023966469367
377,17.80886225395618,16.160659372344185,16.346207824276597
378,17.80519394046173,16.14757511749074,16.352341569546915
379,17.801517593361957,16.13435467189052,16.379863453490586
380,17.797833175520744,16.1209949498386,16.415453002509643
381,17.794140649542065,16.107492767655728,16.451106784813955
382,17.790439977767658,16.093844839784765,16.48212289217538
383,17.78673112227472,16.080047774708433,16.505983447839156
384,17.78301404487355,16.06609807068001,16.521759199392612
385,17.77928870710517,16.051992111257977,16.529626679109604
386,17.77555507023897,16.037726160635568,16.530483518420574
387,17.77181309527022,16.023296358755697,16.525691789420346
388,17.768062742917692,16.008698716201174,16.51681116072964
389,17.764303973621146,15.993929108850102,16.502666397491094
390,17.760536747538858,15.978983272285635,16.48209288927723
391,17.756761024545096,15.963856795949402,16.455329117716605
392,17.752976764227565,15.948545117027267,16.423598195871804
393,17.749183925884847,15.933043514056216,16.389047630096087
394,17.745382468523808,15.917347100240683,16.354541966921396
395,17.74157235085695,15.901450816466596,16.321631310747144
396,17.7377535312998,15.885349424001294,16.28938057784544
397,17.733925967968204,15.869037496867398,16.256801324612358
398,17.730089618675656,15.852509413878861,16.224703910624473
399,17.726244440930518,15.835759350327653,16.19598957515446
400,17.72239039193333,15.81878126930962,16.17120413131638
401,17.718527428573967,15.801568912678857,16.149611622646127
402,17.71465550742888,15.784115791620248,16.13295405371149
403,17.71077458475822,15.766415176830936,16.12320817485095
404,17.706884616502993,15.74846008830238,16.11940787329572
405,17.702985558282165,15.730243284696224,16.120057907435225
406,17.699077365389734,15.711757252308654,16.11569248230109
407,17.695159992791776,15.692994193620148,16.105015094636883
408,17.69123339512349,15.673946015429852,16.09762110110434
409,17.687297526686155,15.654604316576794,16.09270153273379
410,17.683352341444124,15.63496037525362,16.089378188285387
411,17.67939779302173,15.615005135922713,16.086715734774366
412,17.67543383470024,15.594729195849256,16.083478166703745
413,17.671460419414657,15.574122791271549,16.077519187299472
414,17.66747749975062,15.553175783235147,16.067757662228836
415,17.663485027941217,15.531877643124949,16.05611689491844
416,17.65948295586373,15.51021743793777,16.044578125323973
417,17.655471235036433,15.488183815347718,16.031978175096015
418,17.651449816615294,15.465764988627729,16.018006107213136
419,17.647418651390662,15.442948721503331,16.001026249805957
420,17.643377689783954,15.4197223130286,15.983656512007306
421,17.63932688184424,15.396072582590424,15.962549369468919
422,17.63526617724491,15.37198585516471,15.932855357274917
423,17.63119552528017,15.34744794696811,15.904505284391384
424,17.62711487486163,15.322444151670668,15.87843763759378
425,17.62302417451478,15.29695922735899,15.849687791451158
426,17.618923372375445,15.270977384466136,15.819379911119984
427,17.6148124161863,15.244482274913068,15.797203878668281
428,17.61069125329319,15.217456982738081,15.77866182429034
429,17.60655983064153,15.18988401652388,15.75697179510283
430,17.602418094772684,15.161745303968106,15.733607138466347
431,17.598265991820213,15.13302218898086,15.7159983152392
432,17.594103467506205,15.103695431732307,15.69952259003624
433,17.589930467137478,15.073745212114328,15.677127787472022
434,17.585746935601794,15.043151137121626,15.658982510402165
435,17.58155281736406,15.011892252699019,15.644727500800617
436,17.577348056462423,14.979947060641935,15.625401677737154
437,17.573132596504426,14.947293541175119,15.609078790878534
438,17.568906380663037,14.913909181868668,15.59601476785101
439,17.56466935167271,14.87977101357943,15.582529959494044
440,17.56042145182538,14.844855654126594,15.570674505613994
441,17.55616262296644,14.809139360421888,15.555876257602984
442,17.551892806490653,14.772598089772865,15.542779203014137
443,17.54761194333808,14.735207571060451,15.533795914598628
444,17.543319973989927,14.696943386454823,15.517665070703778
445,17.539016838464367,14.657781064273221,15.498650761114162
446,17.53470247631236,14.617696183494939,15.48647951939768
447,17.530376826613384,14.576664490327557,15.472754831330924
448,17.526039827971157,14.53466202705997,15.46330296180533
449,17.52169141850935,14.491665273236316,15.457575519986518
450,17.517331535867214,14.447651298936352,15.442345797506935
451,17.51296011719521,14.40259792964828,15.427190309278426
452,17.508577099150582,14.356483921867808,15.42057108832827
453,17.50418241789291,14.30928914815285,15.40901342189876
454,17.499776009079596,14.260994789912415,15.397051490289524
455,17.495357807861367,14.211583535721209,15.390275141049113
456,17.490927748877684,14.161039782446432,15.37878383304693
457,17.486485766252176,14.10934983597613,15.369317117841977
458,17.482031793587957,14.056502107883638,15.364920370107411
459,17.477565763962993,14.002487303991165,15.35123524744761
460,17.473087609925393,13.947298600552738,15.33313633831389
461,17.468597263488633,13.890931803704557,15.332141889944321
462,17.4640946561268,13.833385487961872,15.337633214120817
463,17.459579718769806,13.774661109887669,15.328069234186842
464,17.455052381798467,13.714763093601643,15.308556696083535
465,17.45051257503967,13.653698885484829,15.28918485722215
466,17.445960227761425,13.591478976175912,15.280873074976165
467,17.441395268667925,13.528116888634813,15.276053552707456
468,17.436817625894527,13.463629131550094,15.261957959081784
469,17.43222722700274,13.398035117602907,15.25305205122209
470,17.427623998975168,13.331357046056835,15.247746128533386
471,17.423007868210377,13.263619748911983,15.22580014945786
472,17.418378760517783,13.194850499657097,15.2272743839984
473,17.41373660111248,13.12507878379496,15.242577420105812
474,17.409081314610034,13.054336031162368,15.2353487636629
475,17.404412825021232,12.98265531191208,15.213100147989163
476,17.399731055746827,12.91007100096248,15.190711256822027
477,17.395035929572202,12.836618419522376,15.183794276839535
478,17.39032736866206,12.762333466342138,15.16139755237413
479,17.385605294555038,12.687252254664049,15.15071226714335
480,17.38086962815829,12.611410772321104,15.14632156687119
481,17.376120289742044,12.534844581102325,15.10930055826915
482,17.371357198934152,12.457588566944912,15.109287716796722
483,17.366580274714572,12.379676745175537,15.187882367960377
484,17.361789435409804,12.301142116329604,15.295988764369648
485,17.356984598687365,12.22201656021976,15.40627315315584
486,17.352165681550186,12.142330751303065,15.499875804685828
487,17.34733260033096,12.062114078833465,15.569729444713516
488,17.342485270686495,11.981394561269962,15.615636407808447
489,17.33762360759204,11.900198754651724,15.638698643545816
490,17.332747525335538,11.818551666208382,15.643382999918044
491,17.327856937511932,11.736476693498252,15.631005343433543
492,17.322951757017353,11.653995612301046,15.603965174684165
493,17.318031896043358,11.571128631351884,15.569631727910567
494,17.313097266071075,11.487894519292666,15.526437387909468
495,17.308147777865393,11.404310792088898,15.469816511776992
496,17.303183341469058,11.32039393267659,15.406702813947774
497,17.298203866196822,11.236159604233087,15.348938590591397
498,17.29320926062948,11.151622818265055,15.296761317738463
499,17.28819943260799,11.066798029777926,15.248896564546442
500,17.28317428922747,10.981699151598688,15.200514902028518


==> PythonExperiment_Adamvs.AdamOldQGvs.AdamNewQGforRosenbrockFunctionswith2variables_LOSS.csv <==
Iterations,Adam,AdamOldQG,AdamNewQG
0,1.0,1.0,1.0
1,0.9980010001000998,0.9702300625029578,0.9702300625029578
2,0.9960588325029736,0.9568661088057185,0.9514945601447372
3,0.9940101133161091,0.9248724850252216,0.9136676236516159
4,0.9920417929846164,0.9133004108079233,0.8928499103114104
5,0.9900647213488935,0.8988135674491925,0.8891959670698996
6,0.9880548027920224,0.8786730956722264,0.8927092401207832
7,0.9860519762288047,0.8612705605546991,0.897438602966918
8,0.9840744299195464,0.8499217931189154,0.8997338770200687
9,0.9821050590679642,0.8409185555632415,0.8975420324697571
10,0.9801237134361179,0.8298094061407776,0.889984696320324
11,0.9781352692042892,0.8171686295994104,0.8770484349629803
12,0.9761547033047051,0.8060069165582233,0.8593375559678985
13,0.9741873910278309,0.7977210301696193,0.83787310500613
14,0.9722246861586213,0.7908817299838524,0.8139324998289801
15,0.9702571224203067,0.7833394584628922,0.7889284353803231
16,0.9682859815502298,0.7747032629061067,0.7643296775639923
17,0.9663189847520369,0.7662255863989499,0.7416353172200187
18,0.9643604641626258,0.7591392475883417,0.7224408811701849
19,0.9624071785238105,0.7534247820471468,0.7087347654776858
20,0.9604533810637846,0.748000734714063,0.7039542284720298
21,0.9584982322166997,0.7420170238614286,0.6866266752054538
22,0.9565458729092335,0.7356841538829032,0.6757214580516163
23,0.9545996621549518,0.7298169892969477,0.674208479142828
24,0.9526582980053548,0.7248615143489914,0.6781044130556025
25,0.9507180531542534,0.720473064775544,0.6846807149558476
26,0.9487776836684099,0.7159880218980739,0.6916611813394822
27,0.9468394719478932,0.7111614124476389,0.6972500311881706
28,0.9449059140494286,0.7063313374718512,0.7002902872057486
29,0.9429767342850991,0.7019525042427667,0.7001258552543884
30,0.9410497004791063,0.6980925277285333,0.6964981837243149
31,0.9391237971201578,0.6944088084752689,0.6894629953025293
32,0.9372003563272882,0.6905704955908331,0.6793211934694513
33,0.9352809771149063,0.6866056868347437,0.6665614920351214
34,0.9333653953808034,0.6828010859750039,0.6518140176872506
35,0.9314520767455665,0.6793377022309294,0.6358153863086823
36,0.9295404064539947,0.6761004883154359,0.6193873721640283
37,0.9276313430391607,0.6728448734600325,0.603434465492396
38,0.9257259221006412,0.6694826538969286,0.5889734516671745
39,0.9238239055135743,0.6661477645701761,0.5768768464678545
40,0.9219243431536588,0.6630043387115516,0.5677366687827848
41,0.9200270239023542,0.6600520182857059,0.5624841336335613
42,0.9181326663279472,0.6571473741634649,0.5581817564921708
43,0.9162417563702472,0.6541866178581944,0.5520338416640577
44,0.9143538720096168,0.6512147117396472,0.5463048542445283
45,0.9124683989409804,0.6483445939071726,0.5397284326593451
46,0.9105854233362386,0.6456102072949474,0.5320083808420152
47,0.908705498358174,0.6429356887874444,0.5233331107470153
48,0.9068287914748594,0.6402394927153142,0.5142405108257827
49,0.9049549305917725,0.6375289783227738,0.5056914319095216
50,0.9030836655587601,0.6348740622438582,0.4958639985267881
51,0.9012152343088857,0.6323105659576094,0.48574638156641325
52,0.8993499198559087,0.6298002070646009,0.47521451212676663
53,0.8974875938580947,0.6272870471684545,0.4647713721864444
54,0.8956279563071647,0.624766782368942,0.45469379025421575
55,0.8937710088117357,0.6222815337028721,0.44433737163698567
56,0.8919170013776135,0.6198581967885983,0.4336168828124776
57,0.890066015692445,0.6174757919903149,0.42277305471294613
58,0.8882178831405805,0.6150980102904335,0.4123521793672118
59,0.8863725077377075,0.6127198201785673,0.4021486576741258
60,0.8845300120658555,0.6103671767590918,0.3919595856369486
61,0.882690495957828,0.6080577313993526,0.38158765290458196
62,0.880853861580469,0.6057786463607585,0.3713581667240314
63,0.8790199874504279,0.6035071110791559,0.3613260785857583
64,0.877188920112452,0.6012404076764224,0.3518159631469496
65,0.8753607695095659,0.5989951176666171,0.3422644430842986
66,0.8735355251427261,0.5967814449360236,0.33257957395856047
67,0.8717131044871099,0.5945901519428568,0.32294058323535135
68,0.8698935096967145,0.592407172611512,0.3137749343100402
69,0.8680768068595632,0.5902321948439132,0.3049189271721148
70,0.8662629913826921,0.5880760545596974,0.2963601707013415
71,0.8644519926657194,0.5859438701456322,0.2877390335222846
72,0.8626437941775428,0.5838286672499282,0.27910101812336346
73,0.8608384475002359,0.581722279312224,0.2707642374891312
74,0.8590359732490274,0.579626051572608,0.2628361874784686
75,0.8572363359703703,0.5775469380216748,0.2553356366874268
76,0.855439519888907,0.575486677900724,0.24782525185092175
77,0.8536455514947671,0.5734399009604604,0.24023091654799625
78,0.8518544366481603,0.5714022669733062,0.23268993967131305
79,0.8500661413847858,0.5693758427090183,0.225525408044207
80,0.848280648473201,0.5673648062798093,0.2188186609594154
81,0.8464979790438687,0.5653690116352462,0.21238821922576379
82,0.8447181465801418,0.5633846571514605,0.20591280433632853
83,0.8429411356532164,0.5614099316673531,0.19938123140849204
84,0.841166936317323,0.5594469314652739,0.19297618465422
85,0.8393955585805067,0.5574977895717513,0.18707511628784376
86,0.8376270027585895,0.5555614191699161,0.18084260995372242
87,0.8358612501957634,0.5536353516678237,0.1753229647352115
88,0.8340982917491188,0.5517192196303073,0.16994867531460214
89,0.832338137039302,0.549814683148679,0.16452071070300167
90,0.8305807906920716,0.5479225112713194,0.15902643359234753
91,0.8288262441023372,0.5460414546865328,0.15357482927065957
92,0.8270744928643794,0.5441702085725915,0.14838401577609076
93,0.8253255401325794,0.5423091197418496,0.14382506921354019
94,0.8235793816254717,0.5404592228272376,0.13861360373946427
95,0.8218360060349206,0.538620449948679,0.1341541736327315
96,0.8200954099844795,0.536791745649129,0.12988712027813362
97,0.818357597711175,0.5349725978378872,0.12561963780886487
98,0.8166225685520292,0.5331635208449562,0.12150611242822776
99,0.8148903170966835,0.5313649697443322,0.11784105894922182
100,0.81316084145423,0.5295765420375916,0.11394354595294377
101,0.8114341407284665,0.5277975833682716,0.11036663372678912
102,0.8097102089220947,0.526028060244516,0.1068007201163365
103,0.8079890396325184,0.5242683639124198,0.10317954219318329
104,0.8062706320554633,0.5225185185292718,0.0995723369681627
105,0.8045549867876293,0.5207780707181474,0.09615403489652316
106,0.80284210099388,0.5190467091862389,0.09291871600828529
107,0.8011319713183984,0.5173245687047928,0.08995397460987657
108,0.7994245959642978,0.5156118219838168,0.08699690891047054
109,0.7977199714995924,0.5139082936830758,0.0840015124755391
110,0.7960180926213579,0.5122136692381077,0.08129523240081726
111,0.7943189561907218,0.5105278779098936,0.07880488139592916
112,0.7926225614607313,0.5088510399999489,0.07636553861777126
113,0.7909289066729489,0.5071831329862811,0.07386527894301173
114,0.7892379888080117,0.5055239317453367,0.07133559147447698
115,0.7875498053461496,0.5038732675360353,0.06890649169998758
116,0.7858643534283238,0.5022311584342193,0.0666191936566154
117,0.7841816289170201,0.5005976365014988,0.06455203785538881
118,0.7825016282542966,0.49897258879622525,0.06242858601414828
119,0.7808243495763417,0.4973558516987585,0.06037425744366032
120,0.7791497910976035,0.49574736736804764,0.0585892822550666
121,0.7774779501774172,0.49414714927336967,0.05650857609925102
122,0.775808824109122,0.4925551428636485,0.054652078817370546
123,0.7741424100711858,0.49097121544525407,0.05280326070149727
124,0.7724787045415624,0.48939526950733603,0.05090810274188322
125,0.7708177041181228,0.4878272835829626,0.04900386792908119
126,0.7691594064085626,0.48626723088396345,0.04719431595043508
127,0.7675038093419312,0.48471502378825104,0.04551332977091412
128,0.7658509104030936,0.4831705651666008,0.043991108538732934
129,0.7642007068782901,0.4816338061586203,0.042413583588119
130,0.7625531959258691,0.48010471782132935,0.040930221026773045
131,0.7609083743155923,0.4785832360808919,0.03970877570964805
132,0.7592662388610997,0.47706927169122904,0.03810410203199318
133,0.7576267869769089,0.47556275894883077,0.037489486951015664
134,0.7559900163559172,0.47406366040159936,0.03743785635582251
135,0.7543559244714151,0.47257192839095824,0.03693002218049439
136,0.7527245086163612,0.47108749175785675,0.03575372849881074
137,0.7510957659417099,0.46961028359356216,0.03414715095235066
138,0.7494696933712429,0.468140257806021,0.03273405952818731
139,0.7478462878869614,0.4666773695680407,0.0322212771854517
140,0.746225546847059,0.4652215571958113,0.031526703020456515
141,0.7446074677936995,0.46377275456744993,0.03078168171560482
142,0.7429920481494882,0.46233090942798094,0.03041579628011114
143,0.7413792851983327,0.46089597774791213,0.029820984259577736
144,0.7397691760924205,0.4594679076395052,0.029401336087662884
145,0.7381617178538714,0.4580466402967342,0.028998376713080254
146,0.736556907585032,0.456632122875825,0.028757123650145336
147,0.7349547426327321,0.45522430988462714,0.028595626890370988
148,0.7333552204470025,0.45382315262353023,0.028140849059396386
149,0.7317583383995802,0.45242859598653684,0.02788217468009032
150,0.7301640937562631,0.4510405868444344,0.027649375952898604
151,0.7285724836756634,0.44965907875150496,0.02748708108844798
152,0.7269835052542393,0.4482840262600504,0.027405410627921466
153,0.7253971556794179,0.44691537996733105,0.027084233173705643
154,0.7238134322962075,0.4455530899875061,0.02680696672485166
155,0.7222323324957066,0.44419711029883446,0.02654853674048104
156,0.7206538536082472,0.44284739640630855,0.026220364213154226
157,0.7190779928814235,0.44150390126656025,0.025782533689085733
158,0.7175047474865432,0.44016657661353736,0.02526460096119423
159,0.7159341145819723,0.438835376802848,0.02474559580303182
160,0.714366091413692,0.43751025864257814,0.024169363338975257
161,0.712800675322598,0.43619117831491816,0.023662164934061772
162,0.7112378636591415,0.4348780909096175,0.023072082326281846
163,0.7096776537221802,0.4335709526539457,0.022532463428629492
164,0.7081200427469527,0.432269721430232,0.021984319913147032
165,0.7065650279249509,0.4309743548980603,0.021450569807065518
166,0.7050126064668647,0.42968480978785245,0.020922334396127097
167,0.7034627756557579,0.42840104346971375,0.020545934629148416
168,0.7019155328237043,0.42712301495301314,0.019881944159042046
169,0.7003708752914075,0.42585068387134595,0.019709921681551622
170,0.6988288003354227,0.4245840095119516,0.019788304971670456
171,0.6972893051879208,0.4233229513940106,0.019475477187071908
172,0.6957523870669415,0.42206746998943884,0.018765137141440742
173,0.6942180432248617,0.42081752622656954,0.018067429579180803
174,0.6926862709642772,0.4195730807936983,0.017896470675737
175,0.6911570676050502,0.41833409450825565,0.01754765137230335
176,0.6896304304459497,0.41710052904872197,0.01716255167756648
177,0.6881063567505504,0.4158723468483678,0.017002778187962305
178,0.6865848437582355,0.41464951051438004,0.016683224370703024
179,0.685065888716085,0.41343198279253723,0.016607447798109076
180,0.6835494889057573,0.4122197269396359,0.01640433487647744
181,0.6820356416361805,0.41101270670071866,0.016159186044361173
182,0.6805243442141824,0.409810885950427,0.016080922430606295
183,0.6790155939237884,0.4086142286826928,0.01585961074549152
184,0.6775093880255072,0.4074226993653214,0.015688243949833907
185,0.6760057237742414,0.40623626305954924,0.015475936908132313
186,0.6745045984433279,0.40505488518074606,0.015241761125373609
187,0.6730060093311265,0.4038785313588234,0.014945099465200777
188,0.6715099537446434,0.4027071675608943,0.014595328330041743
189,0.6700164289795824,0.4015407601487412,0.014235371448202522
190,0.6685254323130558,0.40037927573659304,0.013886012823007996
191,0.667036961011858,0.39922268112291953,0.013565550962406107
192,0.6655510123500684,0.39807094343081983,0.013238316779228754
193,0.6640675836202012,0.3969240302230099,0.012927756181919634
194,0.6625866721270202,0.3957819094294055,0.012638385717277349
195,0.6611082751722487,0.3946445492451891,0.012351686526224826
196,0.6596323900448773,0.3935119181477707,0.012051458282251537
197,0.6581590140233442,0.3923839849342355,0.011786728644015991
198,0.6566881443871361,0.3912607186718731,0.011454872153169992
199,0.6552197784277317,0.39014208864936173,0.011173231213728391
200,0.6537539134483642,0.38902806442597937,0.010864345766988035
201,0.6522905467539594,0.38791861590278204,0.010568299147631036
202,0.6508296756417916,0.38681371331076686,0.01024340790142261
203,0.6493712974002759,0.38571332715528506,0.009967959493815935
204,0.6479154093160185,0.3846174282028899,0.00968047907144387
205,0.6464620086828325,0.3835259874941953,0.009388893523234678
206,0.6450110928042028,0.38243897632604545,0.009083553898686423
207,0.643562658987384,0.38135636622487884,0.008850411094452119
208,0.6421167045356733,0.38027812896284957,0.008601891236264357
209,0.6406732267457091,0.379204236595866,0.00834248058311305
210,0.6392322229114282,0.37813466146777175,0.008142412127408804
211,0.6377936903308955,0.37706937618336606,0.007922012267570826
212,0.6363576263095748,0.3760083535923954,0.0076843289587684
213,0.6349240281571954,0.37495156678951924,0.007506104191797738
214,0.6334928931818914,0.37389898910568786,0.0073028600766485
215,0.6320642186871585,0.3728505940944484,0.00712171139903737
216,0.6306380019738864,0.3718063555370923,0.00695782156343543
217,0.6292142403453088,0.37076624746183506,0.006899124511691148
218,0.6277929311101559,0.3697302441495228,0.006828438287308727
219,0.6263740715811562,0.36869832012087367,0.006622868129110084
220,0.6249576590707959,0.3676704501241854,0.006542022035200347
221,0.6235436908885227,0.36664660913073976,0.0064735947607710165
222,0.6221321643416778,0.3656267723288203,0.006326040817368973
223,0.6207230767390104,0.3646109151162828,0.006293378795170057
224,0.619316425393355,0.36359901310210824,0.006175253046240517
225,0.6179122076210039,0.36259104211583004,0.006038739520414008
226,0.6165104207387,0.36158697821141605,0.005958871234162837
227,0.6151110620613117,0.36058679766087326,0.0058555603679536225
228,0.6137141289021982,0.3595904769457722,0.00580542453301501
229,0.6123196185756951,0.35859799275192306,0.0057178339158223635
230,0.610927528399242,0.3576093219645123,0.005600334603197328
231,0.6095378556931654,0.3566244416635709,0.005610010458678293
232,0.6081505977785507,0.35564332912422936,0.005464449336876345
233,0.606765751975414,0.3546659618212024,0.005346309212307914
234,0.6053833156028189,0.3536923174307677,0.0053245458147428894
235,0.6040032859806478,0.35272237382707833,0.005202438107217204
236,0.6026256604312289,0.35175610907634947,0.005167241665326694
237,0.6012504362792757,0.3507935014321234,0.005120956490055561
238,0.5998776108503625,0.34983452933123815,0.005023465530251438
239,0.5985071814695421,0.3488791713907059,0.00503057730097324
240,0.5971391454613789,0.3479274064073982,0.0049477808026916256
241,0.5957735001512373,0.34697921335998555,0.004820708820905637
242,0.5944102428664887,0.3460345714095781,0.004822088083893335
243,0.5930493709364844,0.3450934598971873,0.004714624487007649
244,0.5916908816914421,0.3441558583395832,0.004616570148812696
245,0.5903347724614287,0.34322174642540915,0.004589026246686142
246,0.5889810405763942,0.34229110401188506,0.004489042338920278
247,0.5876296833671261,0.34136391112245185,0.004534657415574276
248,0.5862806981661243,0.34044014794616234,0.004508693872179337
249,0.5849340823075546,0.33951979483827005,0.0043543587702195834
250,0.583589833126417,0.3386028323200497,0.004325770892203443
251,0.5822479479578185,0.3376892410767768,0.004258120498585819
252,0.5809084241370371,0.33677900195461685,0.004193314805275804
253,0.5795712590002436,0.3358720959575082,0.004141060639420154
254,0.5782364498851177,0.33496850424448665,0.004150238402966309
255,0.5769039941307647,0.33406820812780236,0.004138252497367071
256,0.5755738890770865,0.33317118907214843,0.004036788368711207
257,0.574246132064278,0.33227742869451926,0.0040795590562129535
258,0.5729207204329276,0.3313869087635636,0.004082916847536941
259,0.5715976515245675,0.3304996111978384,0.003947679869641748
260,0.570276922682091,0.32961551806335787,0.004128762181354257
261,0.5689585312496374,0.32873461157108447,0.004419745604087778
262,0.567642474572112,0.3278568740747561,0.004492887686554927
263,0.5663287499948548,0.32698228806932106,0.004305055424509747
264,0.5650173548637697,0.3261108361900817,0.003990775981690463
265,0.5637082865257431,0.32524250121215736,0.003847700896973735
266,0.5624015423289113,0.32437726604959394,0.0038877438615252304
267,0.5610971196225208,0.32351511375380004,0.003821968951521572
268,0.5597950157565689,0.3226560275115409,0.003913085902485659
269,0.5584952280816,0.32179999064289516,0.0040370791166996645
270,0.5571977539488524,0.32094698659947163,0.003981426843398498
271,0.5559025907105712,0.320096998963072,0.0038164039108065533
272,0.5546097357201619,0.3192500114447989,0.003837238643827362
273,0.553319186332043,0.318406007884313,0.0038944803932165666
274,0.5520309399013802,0.31756497224883407,0.0037743517122129145
275,0.5507449937839819,0.3167268886317239,0.003885954121666431
276,0.5494613453364464,0.3158917412508018,0.004102576838836821
277,0.5481799919163896,0.315059514446654,0.00412083386040122
278,0.5469009308825139,0.31423019268114755,0.003935580171393451
279,0.5456241595944675,0.313403760536263,0.003741961595417181
280,0.5443496754126563,0.3125802027131978,0.0039612963591538555
281,0.5430774756982076,0.3117595040315272,0.004117642239628631
282,0.5418075578131096,0.3109416494281794,0.0038359118485451404
283,0.5405399191203657,0.3101266239561498,0.003782951549985657
284,0.5392745569840076,0.30931441278305916,0.004025122066136281
285,0.5380114687689673,0.3085050011897338,0.004117055995483496
286,0.5367506518409555,0.3076983745689473,0.003979926182064394
287,0.5354921035664723,0.30689451842437926,0.003754467972832327
288,0.5342358213129257,0.3060934183697374,0.0037883777037667067
289,0.532981802448729,0.3052950601278877,0.0038838561683073613
290,0.5317300443432762,0.3044994295298498,0.003738702579896942
291,0.530480544366838,0.3037065125136324,0.003793314052641054
292,0.5292332998904912,0.3029162951229857,0.003990195827778771
293,0.527988308286157,0.3021287635061904,0.004002356608806145
294,0.5267455669266944,0.30134390391497234,0.0038287144133606838
295,0.5255050731859519,0.30056170270356214,0.0036897670071009757
296,0.5242668244387239,0.29978214632784855,0.003828085521187323
297,0.5230308180606729,0.29900522134451535,0.00380778760462165
298,0.5217970514282995,0.29823091441008615,0.0036181644276008923
299,0.5205655219189907,0.2974592122798703,0.0038623849609275783
300,0.5193362269110883,0.29669010180687505,0.004293050506912132
301,0.5181091637839045,0.2959235699407572,0.004498199056642597
302,0.5168843299176757,0.2951596037268712,0.004376605100634305
303,0.5156617226935095,0.2943981903054131,0.004007730534068256
304,0.5144413394933836,0.2936393169106108,0.003609519809982627
305,0.5132231777001929,0.2928829708698932,0.003567661760591826
306,0.5120072346977933,0.2921291396029956,0.0036994954844403937
307,0.5107935078709944,0.29137781062100976,0.003555328198039222
308,0.5095819946055181,0.29062897152542577,0.003514044214381115
309,0.5083726922879699,0.28988261000721527,0.0036283495003633266
310,0.5071655983058541,0.28913871384598394,0.0035972195329538933
311,0.5059607100476134,0.288397270909185,0.0034668761650355337
312,0.5047580249026505,0.2876582691513541,0.003546363168445074
313,0.503557540261309,0.28692169661332284,0.00360378459939696
314,0.5023592535148423,0.2861875414213892,0.0034492297232047676
315,0.5011631620554059,0.2854557917864641,0.0035829682090082813
316,0.49996926327607677,0.2847264360032204,0.0038630452060130394
317,0.49877755457088313,0.28399946244928226,0.003932342705254597
318,0.49758803333480894,0.2832748595844626,0.0037505809882337022
319,0.4964006969637722,0.2825526159500367,0.0034773240881242084
320,0.4952155428546064,0.2818327201680248,0.003468435562276361
321,0.49403256840506493,0.28111516094045447,0.0035645149641820957
322,0.4928517710138421,0.28039992704860106,0.0034333031368606747
323,0.4916731480805886,0.27968700735221624,0.0034881908181290198
324,0.4904966970059065,0.27897639078877134,0.0036698791376984017
325,0.4893224151913315,0.2782680663727305,0.0036649140138212636
326,0.4881503000393256,0.27756202319485923,0.00348947562264019
327,0.48698034895328757,0.2768582504215528,0.003391250838332689
328,0.4858125593375698,0.2761567372941654,0.0034109127100842933
329,0.4846469285974832,0.27545747312832747,0.0033818130544362624
330,0.48348345413928834,0.27476044731324956,0.0033930765489397414
331,0.4823221333701841,0.27406564931102767,0.003338886691192133
332,0.481162963698308,0.27337306865596267,0.003368457244859234
333,0.4800059425327494,0.27268269495390607,0.003347491441368629
334,0.47885106728355914,0.27199451788162704,0.003276654784755083
335,0.47769833536174755,0.2713085271861913,0.0032662760791622373
336,0.4765477441792764,0.270624712684338,0.0032557948000118196
337,0.47539929114905355,0.26994306426184983,0.003229925094513279
338,0.47425297368493974,0.26926357187291755,0.0031925988748284623
339,0.47310878920175753,0.2685862255395124,0.003137125912073863
340,0.47196673511529635,0.2679110153507713,0.0030728287864894375
341,0.4708268088423074,0.2672379314624026,0.003006521944118024
342,0.4696890078004977,0.266566964096105,0.002939166759854049
343,0.4685533294085315,0.26589810353899246,0.0029386988985663914
344,0.46741977108603705,0.2652313401430185,0.002876630572562905
345,0.46628833025361327,0.26456666432439585,0.0028069915826899375
346,0.46515900433282914,0.26390406656301857,0.002784204942580249
347,0.4640317907462195,0.2632435374018919,0.0027214996964640436
348,0.4629066869172829,0.2625850674465742,0.002716723568872312
349,0.46178369027048577,0.26192864736463467,0.0026381418864504535
350,0.4606627982312687,0.26127426788511754,0.0026382043535837564
351,0.45954400822604846,0.26062191979801097,0.0026615576808495457
352,0.4584273176822165,0.2599715939537157,0.002567538762202244
353,0.45731272402813605,0.2593232812625129,0.0024891137832332676
354,0.4562002246931438,0.2586769726940368,0.0024668594917676067
355,0.45508981710755364,0.2580326592767552,0.0024506943578012064
356,0.4539814987026617,0.2573903320974622,0.002426328790989072
357,0.45287526691074614,0.25674998230077867,0.0024043457347868056
358,0.45177111916506474,0.25611160108865944,0.00237894759711155
359,0.4506690528998552,0.2554751797199028,0.002409306772397949
360,0.4495690655503378,0.25484070950966037,0.0024208759155251083
361,0.44847115455271974,0.25420818182895,0.002346468515110774
362,0.44737531734419667,0.253577588104174,0.0023790651310145543
363,0.4462815513629512,0.2529489198166446,0.002394149792525628
364,0.4451898540481536,0.252322168502119,0.0023028624144148403
365,0.4441002228399622,0.25169732575034043,0.0024653818523717743
366,0.44301265517952737,0.2510743832045829,0.002699675465755171
367,0.4419271485089935,0.2504533325611989,0.002739711772935454
368,0.44084370027150016,0.24983416556916824,0.0025670978015555055
369,0.4397623079111809,0.24921687402965212,0.002324164998236941
370,0.43868296887316377,0.2486014497955512,0.0023112070370720017
371,0.43760568060357463,0.24798788477107153,0.002400262842320037
372,0.4365304405495395,0.2473761709112969,0.0022936888497400794
373,0.4354572461591857,0.24676630022176593,0.002288777412448687
374,0.43438609488164187,0.2461582647580523,0.0023888994848724645
375,0.4333169841670379,0.24555205662534677,0.0023596790595177162
376,0.4322499114665078,0.2449476679780435,0.0022483004988472326
377,0.43118487423219143,0.24434509101932922,0.002317759902188289
378,0.43012186991723605,0.24374431800077911,0.0023776995287063457
379,0.42906089597579733,0.24314534122195738,0.002249054703359613
380,0.42800194986303974,0.24254815303002358,0.0023165199717632323
381,0.4269450290351373,0.2419527458193418,0.0025020478183479036
382,0.4258901309492765,0.2413591120310937,0.002522875870869648
383,0.42483725306365766,0.24076724415289302,0.0023695868168674967
384,0.42378639283749603,0.24017713471840488,0.002214999942504038
385,0.42273754773102235,0.23958877630696818,0.0024329403488441846
386,0.42169071520548446,0.2390021615432242,0.002586231222569383
387,0.4206458927231478,0.23841728309674837,0.0023339120174407134
388,0.4196030777472989,0.23783413368168704,0.0022358210710808775
389,0.4185622677422456,0.23725270605639667,0.002403702409822772
390,0.4175234601733183,0.23667299302308636,0.0024542765468164615
391,0.4164866525068706,0.23609498742746265,0.002335137770506871
392,0.4154518422102813,0.23551868215837862,0.002199326678732967
393,0.4144190267519559,0.2349440701474867,0.0024108528747504242
394,0.41338820360132805,0.2343711443688955,0.002546609806027111
395,0.41235937022886127,0.23379989783883098,0.0023010901428908138
396,0.4113325241060487,0.2332303236153002,0.0022339247169021453
397,0.4103076627054153,0.232662414797758,0.0024211154798886754
398,0.4092847835005199,0.23209616452677678,0.0024801405369024396
399,0.40826388396595564,0.23153156598371902,0.0023557397088559587
400,0.40724496157735235,0.23096861239041355,0.0021947253804619044
401,0.4062280138113767,0.23040729700883514,0.002345675813539581
402,0.4052130381457342,0.22984761314078803,0.002470305466673076
403,0.40420003205917016,0.22928955412759222,0.0022669057913006674
404,0.40318899303147177,0.2287331133497728,0.0022268682511282574
405,0.4021799185434696,0.2281782842267516,0.002398085204263499
406,0.4011728060770377,0.22762506021654227,0.002431808015985037
407,0.4001676531150959,0.2270734348154475,0.0022981666961969026
408,0.39916445714161114,0.22652340155776035,0.0021731046827426163
409,0.39816321564159896,0.22597495401546794,0.0022675326556064164
410,0.39716392610112417,0.22542808579795892,0.002255550984602913
411,0.39616658600730387,0.22488279055173294,0.002122426870749006
412,0.3951711928483066,0.22433906196011325,0.0023326563877021805
413,0.3941777441133555,0.2237968937429616,0.0026662468535615467
414,0.3931862372927288,0.22325627965639575,0.002793696472251828
415,0.3921966698777617,0.22271721349250986,0.00265076190874498
416,0.3912090393608477,0.2221796890790981,0.002332957740924984
417,0.3902233432354402,0.22164370027938055,0.0020664322315432295
418,0.389239578996053,0.22110924099173193,0.002254757833743379
419,0.38825774413826275,0.22057630514941295,0.002457744220180442
420,0.38727783615870975,0.22004488672030392,0.0022036174674976536
421,0.38629985255509997,0.21951497970664027,0.0020344609366773044
422,0.38532379082620605,0.2189865781447518,0.002151336681235163
423,0.3843496484718686,0.21845967610480338,0.002172035578777033
424,0.38337742299299804,0.21793426769053884,0.002062825228469236
425,0.38240711189157556,0.2174103470390272,0.002013991560657244
426,0.38143871267065516,0.21688790832041094,0.0020280409443017853
427,0.3804722228343647,0.21636694573765725,0.0019938792114050133
428,0.37950763988790737,0.2158474535263105,0.0020069658300898427
429,0.37854496133756294,0.2153294259542477,0.0019656318814502277
430,0.37758418469069005,0.21481285732143654,0.001973463409557709
431,0.3766253074557266,0.21429774195969487,0.001957627282349577
432,0.375668327142192,0.2137840742324536,0.0019171475111167896
433,0.3747132412606879,0.21327184853452047,0.0019087380529225469
434,0.3737600473229003,0.2127610592918474,0.0018975097602003349
435,0.37280874284160115,0.21225170096129875,0.0018787019193767685
436,0.37185932533064914,0.21174376803042227,0.00193956105183123
437,0.37091179230499133,0.21123725501722213,0.0019727746928940885
438,0.36996614128066535,0.2107321564699339,0.0018938361179555287
439,0.36902236977479974,0.21022846696680178,0.0018637002197181038
440,0.36808047530561633,0.20972618111585806,0.0018704206150028024
441,0.36714045539243145,0.20922529355470443,0.0018383618098903125
442,0.3662023075556576,0.20872579895029478,0.0018314249772035918
443,0.3652660293168042,0.2082276919987209,0.0018117004488074412
444,0.36433161819848037,0.20773096742499927,0.0018140175554895185
445,0.3633990717243949,0.20723561998286025,0.0017855887900824498
446,0.3624683874193591,0.2067416444545391,0.0017893577917009532
447,0.36153956280928773,0.2062490356505692,0.0017698021113898082
448,0.3606125954212003,0.2057577884095767,0.0017523270103104412
449,0.35968748278322316,0.20526789759807693,0.0017505061893952555
450,0.3587642224245903,0.2047793581102733,0.0017166546063331486
451,0.3578428118756455,0.2042921648678573,0.0017446338435133716
452,0.3569232486678438,0.20380631281981068,0.0016920505620246732
453,0.35600553033375243,0.2033217969422092,0.001682364691323239
454,0.3550896544070529,0.2028386122380286,0.0017038287708357643
455,0.3541756184225426,0.2023567537369517,0.0016402071699959239
456,0.35326341991613575,0.2018762164951776,0.0016293267330924946
457,0.35235305642486575,0.2013969955952323,0.001627257594464186
458,0.3514445254868857,0.20091908614578155,0.0015806142549329367
459,0.35053782464147115,0.2004424832814445,0.0015958467861295564
460,0.34963295142902073,0.1999671821626099,0.0015570622660052464
461,0.3487299033910578,0.19949317797525312,0.0015227254958637571
462,0.3478286780702329,0.19902046593075562,0.001503266338261928
463,0.34692927301032384,0.19854904126572528,0.0015069534688404859
464,0.34603168575623827,0.1980788992418188,0.0014992412234575998
465,0.34513591385401554,0.19761003514556533,0.0014544450177811424
466,0.3442419548508268,0.1971424442881917,0.0014696490508413762
467,0.3433498062949786,0.19667612200544937,0.001425790986930369
468,0.34245946573591246,0.196211063657443,0.0014139897437245765
469,0.34157093072420774,0.19574726462845995,0.001423623464949934
470,0.3406841988115832,0.19528472032680186,0.0013664398568267477
471,0.3397992675508975,0.1948234261846174,0.0013814492544624122
472,0.3389161344961523,0.1943633776577365,0.0013854398636810204
473,0.33803479720249247,0.19390457022550597,0.001317200132302504
474,0.3371552532262087,0.19344699939062693,0.0014467161120018954
475,0.33627750012473856,0.19299066067899293,0.0016199759720611434
476,0.33540153545666823,0.1925355496395301,0.0016337331988863638
477,0.33452735678173395,0.19208166184403852,0.0014843025120081337
478,0.3336549616608242,0.19162899288703483,0.0013005520571245288
479,0.33278434765598036,0.19117753838559604,0.0013438347827913254
480,0.33191551233039956,0.1907272939792052,0.001445118390544981
481,0.3310484532484347,0.1902782553295979,0.0013359779600618374
482,0.33018316797559777,0.18983041812061027,0.0012590785992575898
483,0.3293196540785604,0.18938377805802828,0.0013052731598732865
484,0.32845790912515566,0.18893833086943823,0.0012810680942430196
485,0.32759793068437987,0.18849407230407883,0.0012379760539255155
486,0.32673971632639387,0.18805099813269407,0.0012342765739281377
487,0.3258832636225257,0.18760910414738757,0.0012215543594201357
488,0.32502857014527076,0.18716838616147843,0.0012250382111785095
489,0.3241756334682943,0.18672884000935744,0.0012076549176333001
490,0.3233244511664331,0.18629046154634568,0.001192786594556087
491,0.32247502081569707,0.1858532466485534,0.001178970195604927
492,0.32162733999327053,0.18541719121274042,0.0011931926311219033
493,0.3207814062775141,0.1849822911561779,0.0011956206723739932
494,0.31993721724796653,0.18454854241651064,0.001152471779176253
495,0.31909477048534624,0.18411594095162137,0.0012318829810601798
496,0.31825406357155284,0.18368448273949545,0.0012627329164457478
497,0.31741509408966895,0.18325416377808706,0.001155044886369335
498,0.31657785962396184,0.1828249800851865,0.001195571884912084
499,0.315742357759885,0.18239692769828839,0.0013275233749173285
500,0.31490858608408007,0.1819700026744612,0.00133814088899351


==> PythonExperiment_Adamvs.AdamOldQGvs.AdamNewQGforRosenbrockFunctionswith5variables_LOSS.csv <==
Iterations,Adam,AdamOldQG,AdamNewQG
0,4.0,4.0,4.0
1,3.9923034004003695,3.946360266469623,3.946360266469623
2,3.985286008018989,3.95104340471,3.937307170793125
3,3.9787880538985574,3.905093152912414,3.889352393875917
4,3.9729943350780177,3.879236096659455,3.8633034664222716
5,3.967806473678825,3.8691418845620356,3.8432658122530996
6,3.9631826109914536,3.854670440987294,3.823278180040544
7,3.959135099874773,3.8318480122536256,3.782601909844665
8,3.955643521126906,3.8107757820576973,3.740655169162875
9,3.9526404110980993,3.796237656347838,3.724062560476214
10,3.95004392508355,3.7850632719563433,3.7181696549081034
11,3.9477873024788837,3.77245707047332,3.713069088277201
12,3.945806637522545,3.7572968348160645,3.70637306000201
13,3.944025544316474,3.742307341088572,3.69800657236776
14,3.9423558645429475,3.729822028471602,3.6862440744231404
15,3.9407157524855596,3.7196679757116224,3.6695274752954115
16,3.939045783043703,3.7098011860244995,3.649169240065452
17,3.937307921831215,3.6987815382721836,3.629025942623447
18,3.9354768042226227,3.6872333140497817,3.6128895526861315
19,3.9335350210173092,3.6765153673913704,3.6021857951321565
20,3.9314766490379154,3.6671624087171413,3.5946468295019245
21,3.9293119600937496,3.6585867253151,3.58726504042139
22,3.927064053662003,3.649902921960634,3.579473106267466
23,3.924759867939628,3.6408668995998203,3.5718250445987345
24,3.92242344941737,3.631905977290467,3.564306018575955
25,3.9200756534258647,3.6235294586310234,3.5559024993273263
26,3.9177370654847694,3.6157998350437515,3.545589785143538
27,3.915427624229199,3.608354940269506,3.5332120838894747
28,3.913162316240028,3.600862610559779,3.519177653682358
29,3.9109477682938136,3.5933005360244117,3.503938992988373
30,3.9087832903994553,3.585873403775606,3.4857278922427186
31,3.9066646569573105,3.5787548726391654,3.4757631327099103
32,3.904586056356583,3.5719394886673883,3.4725432694009304
33,3.902539121236668,3.56529770288753,3.4674944621001575
34,3.9005121268814746,3.5586992210603823,3.458375720028987
35,3.898491917628006,3.552108045815016,3.4443357250390187
36,3.8964672772410327,3.545589732176474,3.4263978705540064
37,3.8944304737189066,3.5392428681796213,3.4067094348495273
38,3.892376309326235,3.5331030396494114,3.387304693921156
39,3.890301042835941,3.527090003868307,3.3707438892952877
40,3.8882029631533044,3.521077477446501,3.359398496484968
41,3.886083506209321,3.51502502879174,3.351005982042814
42,3.883946824058259,3.509024598833596,3.34094647455869
43,3.8817979174062027,3.503193890233013,3.3286885372293487
44,3.8796412987002116,3.49752849751855,3.306557894210529
45,3.8774811144406,3.491898269243242,3.2980593097832895
46,3.8753215196088386,3.4862048650772692,3.2891951829123895
47,3.8731660460417907,3.480501983393987,3.2763804058581494
48,3.8710165608503218,3.4749156142344377,3.262877004568217
49,3.8688731582329514,3.4694716939428916,3.253502120647454
50,3.8667349963453788,3.4640636298488605,3.248258607626456
51,3.8646008753661967,3.4585979393600845,3.24372117549061
52,3.8624690630639256,3.4531123746614147,3.2388166040096045
53,3.860337178522975,3.447708913687972,3.2315291272730606
54,3.8582027701391066,3.442409033009009,3.2201197789674367
55,3.8560640343183765,3.4371351829411454,3.2039642800285484
56,3.853919897751875,3.431827272491726,3.183766787045054
57,3.8517696782715953,3.4265151194192267,3.1611741580199184
58,3.849613041181869,3.4212564367069707,3.1380635253186853
59,3.847450269073156,3.4160515608578557,3.115887128347564
60,3.845282249033749,3.410856563850965,3.0948697592162397
61,3.843110043512878,3.405652997687811,3.0752223622214374
62,3.8409345629578677,3.4004621535162727,3.058060644856812
63,3.8387566114879292,3.395299883600745,3.0436281728053967
64,3.836576952210137,3.3901560392110444,3.030465018158829
65,3.8343961116478953,3.3850206263135947,3.0197873201641428
66,3.8322141875741567,3.3798988007547868,3.012685205833697
67,3.8300309522169895,3.3747923541609453,3.007024155648062
68,3.827846067714829,3.369690879706729,2.999196494309186
69,3.825659119743844,3.3645912669875866,2.9864833736316614
70,3.823469562895945,3.3595060352374997,2.9730638837689534
71,3.8212768200408154,3.354441190007642,2.9619053081322666
72,3.81908046589769,3.3493830167683987,2.9528583743814965
73,3.816880263603247,3.3443193893501175,2.943143221602619
74,3.814676079515263,3.339259128396882,2.931849419863505
75,3.812467871781769,3.3342160458886365,2.9212259012749837
76,3.81025574977331,3.3291859482513084,2.9107158341328545
77,3.8080399452027924,3.324154753023389,2.8991001011624773
78,3.805820698527353,3.3191209922608236,2.8871713986530425
79,3.803598208257192,3.314094960288509,2.8777291520446724
80,3.801372657631543,3.309080138210487,2.8688456718465636
81,3.7991442029827422,3.3040694810482583,2.858906081657674
82,3.7969129151097705,3.2990585336197573,2.84798140023219
83,3.79467877386835,3.2940503616594827,2.841225659048722
84,3.7924417220906843,3.289047312553422,2.8330166006520727
85,3.7902016897953827,3.284047365535071,2.819022373988092
86,3.787958579329625,3.2790494878377197,2.804067430341966
87,3.7857122804788528,3.274055254058624,2.789164136575622
88,3.7834627146945006,3.2690643795748806,2.772503756942977
89,3.7812098453804284,3.2640744439898395,2.7546087845098524
90,3.778953655716586,3.2590854216177303,2.739697054224482
91,3.7766941463270465,3.2540995881889367,2.7254252287741734
92,3.7744313486163854,3.249116832803982,2.709367054913054
93,3.7721653125334678,3.2441344230572446,2.6935440496264222
94,3.7698960795441656,3.2391515288550212,2.6803755109522203
95,3.7676236779574985,3.2341701482230807,2.6674511122360003
96,3.765348130432231,3.2291913051220114,2.6530985399747804
97,3.7630694458797054,3.224213559087435,2.639845118874731
98,3.760787609094571,3.21923565020531,2.627233339116824
99,3.758502589618823,3.2142580103451883,2.6146513596450975
100,3.75621435447642,3.2092811975093696,2.602343264532259
101,3.7539228674935607,3.2043048048853544,2.592167329314995
102,3.7516280890396487,3.199328359916816,2.579370292631634
103,3.7493299864112117,3.194351914940464,2.562312881293894
104,3.7470285398685537,3.1893754444478257,2.548726954520354
105,3.7447237376743385,3.1843986275843497,2.537674072964154
106,3.7424155737219107,3.1794213736775894,2.524340594669754
107,3.7401040507779317,3.1744438455819703,2.508840682586019
108,3.7377891780341597,3.1694659090551607,2.4946257979805644
109,3.7354709639728285,3.164487118769804,2.4822681359939223
110,3.733149414824616,3.1595072825187343,2.469813945025617
111,3.7308245362126558,3.1545265915910514,2.4581596726964734
112,3.728496330626103,3.1495451271572996,2.44622560381477
113,3.72616479493713,3.1445625885182036,2.437121128963739
114,3.7238299229695597,3.1395786236809435,2.4260210379726432
115,3.7214917079300456,3.134593162131117,2.4111853851193628
116,3.7191501415008736,3.129606265883796,2.4016868411365677
117,3.7168052143177484,3.124617851739565,2.391625885356252
118,3.7144569186143146,3.1196277447134344,2.3776106736440585
119,3.7121052484888573,3.1146358610716502,2.3627499828726983
120,3.7097501983672307,3.109642151878983,2.349838210046011
121,3.7073917632579185,3.1046464744432742,2.3367860159054303
122,3.705029939283773,3.0996486757551085,2.3262149409995145
123,3.7026647222401112,3.0946486893502465,2.312190057914384
124,3.700296106492887,3.0896464254368285,2.2943664291647288
125,3.6979240855441513,3.084641706073952,2.284204763092993
126,3.6955486520576044,3.079634416082275,2.269784723197258
127,3.6931697971437885,3.0746245613994123,2.2448823745709547
128,3.690787510819484,3.0696120922830588,2.238347622122284
129,3.688401783000078,3.0645968300263515,2.225891303582139
130,3.686012603539022,3.0595786238008675,2.3214908857242738
131,3.683619962269135,3.0545574168776035,2.483649060495452
132,3.6812238497467797,3.049533129542822,2.6797787716825168
133,3.6788242575030314,3.0445056298600734,2.8875068287764156
134,3.676421177650534,3.039474823833575,3.093158056789213
135,3.674014602895408,3.0344406438174873,3.2895191939564246
136,3.671604526670011,3.029402970221283,3.473360423179335
137,3.669190942711202,3.0243616684407746,3.6432575990262412
138,3.6667738447061096,3.0193166578010824,3.7980069284195483
139,3.664353226370406,3.014267866595148,3.934581142496674
140,3.661929081341466,3.0092151798028417,4.04924805516048
141,3.6595014029078436,3.004158485458443,4.140085837313693
142,3.6570701840878037,2.9990977071849594,4.205491872400087
143,3.6546354177806557,2.9940327567933505,4.244622408309489
144,3.652197096667856,2.988963513477518,4.257412435168402
145,3.649755213213229,2.9838898631855337,4.244824983567677
146,3.6473097598213724,2.978811709981456,4.208886133135309
147,3.6448607288088044,2.9737289525224204,4.152386429961567
148,3.642408112301783,2.968641488417697,4.07851207356229
149,3.6399519022890248,2.9635492295529478,3.990501762134017
150,3.637492090627349,2.9584520862112558,3.891395453341753
151,3.635028668935906,2.953349951436168,3.783902371864928
152,3.632561628600001,2.9482427150864448,3.6700582616041033
153,3.6300909608341385,2.943130276110825,3.551584110365808
154,3.6276166566581765,2.938012534731488,3.4302991780177723
155,3.625138706910491,2.9328893875926503,3.3080881677728717
156,3.6226571023435032,2.9277607327000923,3.186932962714545
157,3.6201718336615403,2.9226264693782076,3.0690145529802457
158,3.61768289152909,2.9174864942617367,2.9554260488294988
159,3.6151902666347446,2.912340702334826,2.845912628054033
160,3.612693949726202,2.9071889897978793,2.7412605541108306
161,3.6101939315886207,2.9020312541019027,2.6429907466395877
162,3.60769020305071,2.896867392957928,2.55177220105569
163,3.6051827549929754,2.8916973036204574,2.4674736195368063
164,3.6026715783097316,2.8865208825058395,2.3904650453038716
165,3.6001566638832943,2.8813380251098173,2.3214070903987407
166,3.5976380025818275,2.8761486250318096,2.260582661751993
167,3.5951155852319747,2.870952573504083,2.2078761161912146
168,3.5925894025923717,2.8657497619162866,2.163170695883558
169,3.590059445354214,2.860540084083908,2.1254137077367936
170,3.5875257041309987,2.8553234347035152,2.093763788534949
171,3.584988169439593,2.8500997075682966,2.0679013728949696
172,3.5824468317010028,2.8448687961416237,2.0468305942227865
173,3.579901681238812,2.8396305931775667,2.0295389773007235
174,3.5773527082656096,2.8343849892800552,2.0142443279002595
175,3.5747999028818436,2.8291318739594256,1.999370846838295
176,3.572243255078968,2.8238711374575436,1.9843550358973043
177,3.569682754733171,2.818602669907892,1.9693799100412193
178,3.5671183916068294,2.8133263601907172,1.9542062136494631
179,3.564550155357807,2.808042096794958,1.9379991426244354
180,3.561978035542521,2.8027497682045497,1.9207662315419125
181,3.559402021622141,2.7974492619585605,1.90268484261441
182,3.5568221029756635,2.7921404647585875,1.8836521289776247
183,3.554238268907811,2.7868232633870837,1.8630956744278397
184,3.5516505086554244,2.781497544467281,1.8425555440980872
185,3.5490588113977304,2.7761631938012705,1.8226522044354936
186,3.546463166261847,2.7708200965327654,1.805223793025562
187,3.5438635623243293,2.765468137227603,1.789976184153831
188,3.5412599886145992,2.7601071993677913,1.7766440613848937
189,3.5386524341151513,2.7547371652545545,1.7689040031389236
190,3.536040887757899,2.7493579165145947,1.7672183325832787
191,3.5334253384220604,2.743969334422864,1.7680719791549553
192,3.5308057749308253,2.7385712999009932,1.770825779522591
193,3.5281821860454023,2.733163693505338,1.7765453353568326
194,3.52555456046069,2.727746395325397,1.781979505787148
195,3.52292288680116,2.722319284674554,1.7833233168551978
196,3.5202871536152296,2.7168822398241237,1.7799953337494312
197,3.517647349371164,2.7114351380379844,1.7737123416047367
198,3.515003462453935,2.7059778558012244,1.7679237396870282
199,3.5123554811613498,2.7005102689544147,1.763017954846215
200,3.5097033937015834,2.6950322526662793,1.7562730779137878
201,3.507047188192007,2.6895436813738733,1.7479000777823845
202,3.504386852657823,2.684044428697162,1.740165655333606
203,3.5017223750319095,2.6785343673064297,1.732586621560067
204,3.499053743155926,2.673013368912498,1.724054622072357
205,3.496380944781356,2.6674813044514156,1.716276892224723
206,3.493703967571295,2.661938044237227,1.709058938146302
207,3.4910227991030482,2.6563834579301737,1.7027789219367708
208,3.4883374268703715,2.6508174144132433,1.696343203348412
209,3.4856478382858187,2.6452397816439355,1.6898581550514251
210,3.482954020683259,2.639650426494691,1.6828344544765579
211,3.480255961319675,2.6340492146974626,1.6734032673333248
212,3.477553647376559,2.6284360109617766,1.655321397858902
213,3.4748470659610593,2.622810679141252,1.6385674559351342
214,3.472136204106285,2.617173082304038,1.6226053760983459
215,3.4694210487710713,2.6115230826948417,1.6048995952765732
216,3.4667015868394326,2.6058605416381226,1.5860677498901616
217,3.463977805119364,2.600185319430607,1.5675323606803868
218,3.461249690341273,2.594497275284531,1.5526662361647086
219,3.4585172291563118,2.5887962673623344,1.5039935323127103
220,3.455780408134383,2.583082152859554,1.4688504149647175
221,3.4530392137621044,2.57735478804113,1.442988090756147
222,3.450293632440925,2.571614028192289,1.4190739197247342
223,3.44754365048526,2.565859727528588,1.3935357534599606
224,3.4447892541208365,2.5600917391202307,1.3651135499957625
225,3.442030429483393,2.5543099148612955,1.3342132119563614
226,3.4392671626175866,2.5485141055025213,1.301911211825104
227,3.436499439476231,2.5427041607262746,1.2703867534209579
228,3.4337272459199113,2.5368799291966346,1.242976040559423
229,3.430950567716831,2.5310412585446467,1.2248032724250537
230,3.42816939054292,2.5251879953098846,1.2027060306407331
231,3.4253836999821896,2.519319984875054,1.188540316967429
232,3.4225934815271875,2.5134370714203285,1.1831102264832798
233,3.419798720579525,2.5075390979155525,1.180080961776091
234,3.416999402450453,2.5016259061426984,1.1775579091585757
235,3.4141955123613306,2.4956973367169115,1.1733717486505455
236,3.411387035444001,2.4897532290832007,1.1661778276595438
237,3.4085739567410194,2.4837934214894766,1.1550444642503122
238,3.405756261205669,2.4778177509517127,1.1399733101492064
239,3.4029339337017754,2.471826053230173,1.1216150793467952
240,3.400106959003329,2.465818162825596,1.1011810205941828
241,3.397275321793878,2.459793912990544,1.0948775325665667
242,3.394439006665771,2.4537531357441824,1.1547376642787501
243,3.3915979981192574,2.447695661875933,1.257687771093535
244,3.388752280561471,2.441621320928971,1.387046763326151
245,3.385901838305363,2.4355299411702402,1.5301649836713342
246,3.3830466555686267,2.429421349561063,1.677538797855711
247,3.3801867164726245,2.4232953717368924,1.822085393655561
248,3.377322005041389,2.4171518320006586,1.9586648570917653
249,3.3744525052007086,2.410990553329386,2.083743374692393
250,3.3715782007772988,2.404811357384051,2.1950590305916493
251,3.368699075498111,2.3986140645112872,2.291348119381592
252,3.3658151129897447,2.3923984937344844,2.3721195465976113
253,3.3629262967779674,2.3861644627382845,2.4374687303862244
254,3.360032610287341,2.379911787852977,2.487924545105831
255,3.3571340368409186,2.3736402840463753,2.5243241612829235
256,3.3542305596599924,2.3673497649259607,2.5477115295447073
257,3.3513221618638767,2.3610400427461204,2.5592559140469797
258,3.3484088264696883,2.354710928412188,2.5601873964103667
259,3.3454905363921053,2.3483622314756287,2.5517466935004425
260,3.3425672744430868,2.341993760120758,2.5351469890170257
261,3.3396390233315274,2.335605321149714,2.511545785970065
262,3.336705765662843,2.3291967199739108,2.482025054801409
263,3.333767483938481,2.322767760616153,2.447578186865796
264,3.3308241605553417,2.316318245721541,2.4091024699713928
265,3.3278757778051413,2.309847976570266,2.3673959853071307
266,3.3249223178736984,2.303356753084646,2.3231579862450173
267,3.32196376284017,2.2968443738279904,2.2769919616300047
268,3.319000094676249,2.290310635999136,2.229410711368638
269,3.3160312952453417,2.2837553354290527,2.1808428722804347
270,3.313057346301729,2.277178266584465,2.131640428989545
271,3.310078229489741,2.2705792225790353,2.082086829687409
272,3.307093926342938,2.2639579951878,2.032405401381813
273,3.304104418283329,2.257314374859042,1.9827678252169645
274,3.301109686620607,2.250648150720898,1.9333024910827747
275,3.298109712551425,2.2439591105845027,1.8841026036313284
276,3.2951044771587084,2.2372470409484304,1.8352339608646497
277,3.292093961410982,2.2305117270089427,1.7867423740695196
278,3.2890781461617387,2.2237529526772897,1.7386607474724702
279,3.2860570121488073,2.2169705006015166,1.6903458467475025
280,3.2830305399937445,2.2101641521885087,1.640982035380725
281,3.2799987102012103,2.2033336876232035,1.5902561137909035
282,3.2769615031583514,2.196478885884967,1.538252898960058
283,3.2739188991341566,2.189599524763885,1.4853691234222164
284,3.270870878278796,2.1826953808802725,1.4322397737123924
285,3.2678174206229347,2.1757662297091196,1.3796733660985814
286,3.2647585060770177,2.168811845608871,1.3285945162319566
287,3.261694114430524,2.1618320018523645,1.279993476901979
288,3.258624225351194,2.1548264706578233,1.23488308912055
289,3.2555488183842285,2.1477950232192717,1.1933179885226117
290,3.2524678729514696,2.140737429737453,1.1549048515645073
291,3.249381368350554,2.1336534594531367,1.1193852407747285
292,3.2462892837540567,2.126542880684319,1.0866242186296373
293,3.243191598208623,2.1194054608677444,1.0566040893381206
294,3.240088290634091,2.1122409666040194,1.0294259947203228
295,3.2369793398226117,2.105049163705073,1.0053245789591894
296,3.233864724437769,2.0978298172428946,0.9847069703103173
297,3.2307444230136952,2.0905826915992716,0.9682440435452266
298,3.227618413954192,2.0833075505171217,0.9570985978449458
299,3.2244866755318533,2.0760041571545793,0.951880510515366
300,3.221349185887184,2.0686722741429566,0.9508348932336362
301,3.2182059230277225,2.061311663649138,0.9490787263210161
302,3.2150568648271634,2.053922087442106,0.9325244007461152
303,3.2119019890244633,2.0465033069626783,0.9119860074380997
304,3.20874127322296,2.0390550833955627,0.8970760492817657
305,3.2055746948894646,2.0315771777435296,0.8853740407384707
306,3.2024022313533576,2.024069350904424,0.8731601121540167
307,3.1992238598056653,2.0165313637523,0.8597614197965155
308,3.196039557298127,2.0089629772237307,0.8455941979892376
309,3.1928493007422487,2.0013639524094833,0.8314268316652509
310,3.1896530669083414,1.993734050650862,0.8169207536551568
311,3.186450832424545,1.986073033639673,0.8027055897572306
312,3.1832425737758374,1.978380663521281,0.7928248614579299
313,3.1800282673030367,1.9706567030011022,0.7879274363395553
314,3.1768078892017764,1.9629009154556065,0.7854255225375295
315,3.173581415521484,1.9551130650489073,0.7828988633152356
316,3.1703488221643354,1.9472929168554143,0.7774509512094573
317,3.1671100848842064,1.9394402369882817,0.7708959181006494
318,3.1638651792856054,1.9315547927330186,0.8453406362963535
319,3.1606140808226053,1.923636352685818,0.9715447399898949
320,3.157356764797763,1.9156846868967503,1.1273527094462077
321,3.154093206361023,1.907699567018428,1.295848646350441
322,3.1508233805086245,1.8996807664608975,1.4651099883756828
323,3.1475472620819906,1.8916280605532507,1.6267961318367776
324,3.144264825766612,1.8835412267120812,1.7752198342024461
325,3.140976046090922,1.8754200446166465,1.9066858999673126
326,3.1376808974251618,1.867264296390541,2.0189998397847364
327,3.1343793539802385,1.8590737667898516,2.1110939533488553
328,3.1310713898065696,1.850848243397948,2.182738826387303
329,3.1277569787929234,1.8425875168272592,2.234319047708364
330,3.1244360946652407,1.8342913809284633,2.266658266431646
331,3.121108710985455,1.825959633007505,2.280882697729472
332,3.117774801150293,1.8175920740507168,2.278314860441482
333,3.11443433839007,1.8091885089581363,2.2603912071542345
334,3.1110872957674713,1.800748746784948,2.228598668392635
335,3.107733646176317,1.792272600990982,2.184426139833302
336,3.104373362340323,1.783759889698337,2.129327690985222
337,3.101006416811844,1.7752104359574554,2.0646948199676265
338,3.097632781970605,1.7666240680221126,1.991835443478012
339,3.0942524300224212,1.758000619633755,1.9119574784014788
340,3.090865332997906,1.7493399303154231,1.8261547648901497
341,3.0874714627511652,1.7406418456752561,1.7353924904310558
342,3.084070790958483,1.7319062177194664,1.6404876538373094
343,3.080663289116992,1.723132905174755,1.5420759383550484
344,3.0772489285433355,1.7143217738203087,1.4405448925612947
345,3.0738276803723155,1.705472696829709,1.3358769006272835
346,3.0703995155555317,1.696585555123097,1.2271997403772201
347,3.06696440486001,1.6876602377298568,1.1109763038691436
348,3.063522318866816,1.6786966421619236,0.9635238742463746
349,3.0600732279696645,1.6696946747977,0.8407951173321875
350,3.056617102373512,1.6606542512765252,0.771882821626626
351,3.0531539120931406,1.6515752969036894,0.7512321594787873
352,3.0496836269517327,1.6424577470660666,0.7670480853827616
353,3.046206216579431,1.6333015476585335,0.8080713809801408
354,3.0427216504118917,1.6241066555213264,0.864406728876523
355,3.0392298976888217,1.6148730388884807,0.9284652821826236
356,3.035730927452508,1.6056006778473364,0.994468079957238
357,3.032224708546337,1.5962895648090432,1.0582654765043218
358,3.028711209613293,1.5869397049898826,1.116964449649474
359,3.025190399094461,1.5775511169032859,1.1686436845172692
360,3.0216622452275006,1.5681238328624385,1.2121312710514713
361,3.0181267160451215,1.558657899493439,1.2468292293270757
362,3.0145837793735417,1.5491533782589455,1.2725741653854188
363,3.011033402830934,1.539610345992189,1.2895263819099867
364,3.0074755538258646,1.5300288954411418,1.2980817014283912
365,3.0039101995557154,1.5204091358225327,1.2988015753569866
366,3.000337307005103,1.5107511933853721,1.2923579931911464
367,2.9967568429442775,1.501055211983623,1.279490406274204
368,2.993168773927517,1.4913213536576286,1.2609724178035346
369,2.989573066291513,1.481549799223908,1.2375864129438883
370,2.985969686153738,1.471740748872871,1.210104641056621
371,2.9823585994108077,1.4618944227740243,1.1792755371138168
372,2.9787397717368385,1.4520110616881126,1.1458142963215745
373,2.9751131685817813,1.4420909275856089,1.110396906103106
374,2.9714787551697603,1.4321343042708226,1.073614886918632
375,2.967836496497392,1.4221414980108353,1.0359993357962014
376,2.9641863573320983,1.412112838168422,0.9980480670579446
377,2.9605283022104145,1.4020486778380983,0.960226127300907
378,2.9568622954362787,1.3919493944844368,0.9229680761271797
379,2.953188301079319,1.381815390581723,0.886681970204448
380,2.949506282973134,1.371647094253917,0.8517551655198348
381,2.9458162047135565,1.3614449599137715,0.8185623011796059
382,2.9421180296569136,1.3512094688998353,0.7874762174040647
383,2.938411720918281,1.3409411301100218,0.7588832314421292
384,2.9346972413697254,1.330640480630363,0.7332054558664398
385,2.9309745536385376,1.3203080863575365,0.7109354266589085
386,2.9272436201054632,1.3099445426136618,0.6926941488903329
387,2.9235044029029225,1.2995504747517923,0.6793386179049277
388,2.919756863913224,1.289126538750415,0.6710908736008347
389,2.9160009647667726,1.2786734217951892,0.6678889464595613
390,2.9122366668402684,1.2681918428460648,0.6669643988646841
391,2.9084639312549028,1.257682553187835,0.6623204535519778
392,2.904682718874549,1.247146336962101,0.6578921525650603
393,2.900892990303945,1.2365840116785427,0.6556501136444637
394,2.8970947058868695,1.2259964287033183,0.6528799872928022
395,2.8932878257043226,1.2153844737223582,0.6510221418856832
396,2.8894723095726933,1.2047490671772478,0.6489165481689041
397,2.885648117041928,1.1940911646713177,0.6436921413641216
398,2.881815207393694,1.1834117573434955,0.6373742965940792
399,2.877973539639539,1.1727118722073773,0.6329917730680997
400,2.8741230725190565,1.1619925724529314,0.6278322213257277
401,2.8702637644980395,1.1512549577081872,0.6212566231570114
402,2.8663955737666353,1.1405001642582322,0.6183706529077764
403,2.8625184582375063,1.1297293652188176,0.6085307780474996
404,2.8586323755439826,1.118943770661863,0.5985789890983586
405,2.854737283038221,1.1081446276901215,0.5918683107202088
406,2.85083313778936,1.097333220458264,0.5867771034089377
407,2.8469198965816807,1.0865108701375972,0.5823021117994504
408,2.8429975159127694,1.0756789348216778,0.5781155111237725
409,2.839065951991679,1.0648388093700731,0.5736052299205274
410,2.835125160737103,1.0539919251876175,0.5682285646290759
411,2.831175097775542,1.0431397499365411,0.5621352063860157
412,2.827215718439488,1.0322837871789572,0.5557152449119469
413,2.8232469777656055,1.0214255759472437,0.549081067151272
414,2.8192688304929217,1.0105666902399602,0.5422200073714738
415,2.815281231061028,0.9997087384410666,0.5353707656498976
416,2.811284133608285,0.9888533626603461,0.5290106092958942
417,2.8072774919700425,0.9780022379931014,0.5232387354133377
418,2.8032612596768622,0.9671570716973664,0.5179864557229921
419,2.7992353899527576,0.9563196022870534,0.5134803473706755
420,2.7951998357134484,0.945491598539688,0.5088118073217365
421,2.7911545495646184,0.9346748584176099,0.5042085752484753
422,2.787099483800199,0.9238712079017847,0.4989829096196763
423,2.78303459040066,0.9130824997376525,0.49259742598276696
424,2.778959821031321,0.9023106120927223,0.48794425209652975
425,2.7748751270406804,0.8915574471259041,0.48308623553162156
426,2.770780459458761,0.880824929468923,0.47678345786366105
427,2.7666757689954786,0.8701150046204715,0.4708965445017895
428,2.7625610060390304,0.8594296372541524,0.46535696647116964
429,2.758436120654307,0.8487708094416153,0.4598811167944851
430,2.7543010625813267,0.8381405187926976,0.4541444446112992
431,2.7501557812336985,0.8275407765147564,0.44813108507502436
432,2.7460002256971103,0.8169736053937798,0.44209861896924096
433,2.7418343447278453,0.8064410377002815,0.43549278669443064
434,2.7376580867513276,0.7959451130233848,0.4285924394856565
435,2.7334713998607043,0.7854878760369293,0.4213802767894893
436,2.729274231815451,0.7750713742018295,0.414685565110982
437,2.7250665300400265,0.764697655409345,0.4053459011053907
438,2.7208482416225492,0.7543687655703087,0.3981902580174206
439,2.7166193133135224,0.7440867461557605,0.39336838479311187
440,2.7123796915245952,0.7338536316948046,0.3889642726854218
441,2.7081293223273675,0.7236714472358713,0.38430011145603665
442,2.7038681514522387,0.7135422057779099,0.37923088383879644
443,2.6995961242873,0.7034679056783513,0.3738177152314818
444,2.695313185877283,0.6934505280449723,0.36790205749603583
445,2.691019280922545,0.6834920341190638,0.36159641651947305
446,2.6867143537781217,0.6735943626575127,0.35522662792702314
447,2.682398348452824,0.663759427321621,0.3493225815691579
448,2.6780712086083995,0.6539891140806406,0.34447829163736965
449,2.673732877558747,0.6442852786381237,0.3406559557495178
450,2.6693832982691967,0.6346497438892607,0.3368027963743651
451,2.6650224133558553,0.6250842974174114,0.3336070493543207
452,2.660650165085017,0.6155906890380076,0.33050226660075344
453,2.6562664953726447,0.6061706283979504,0.3265627786978396
454,2.651871345783924,0.5968257826385215,0.32315018308352006
455,2.647464657532892,0.58755777412968,0.3195011499537288
456,2.643046371482144,0.5783681782834023,0.31572602267582567
457,2.6386164281426248,0.5692585214534764,0.3130256382818249
458,2.6341747676734997,0.5602302789288748,0.3102866072307469
459,2.629721329882117,0.5512848730274733,0.3070031679096652
460,2.6252560542240575,0.5424236712965229,0.30320495642182127
461,2.6207788798032814,0.5336479848258469,0.29915538374435946
462,2.6162897453723715,0.5249590666792809,0.2956389012983941
463,2.6117885893328787,0.5163581104493825,0.2928557138566258
464,2.6072753497357666,0.507846248939898,0.29035675929743965
465,2.6027499642819727,0.49942455297994276,0.2873348736883315
466,2.5982123703230764,0.49109403037326027,0.2839285735198547
467,2.593662504862083,0.48285562498534484,0.2805301908538189
468,2.5891003045543304,0.47471021597059165,0.27721430477037584
469,2.584525705708517,0.46665861714102835,0.2740417948442963
470,2.5799386442878607,0.45870157647754844,0.2708119921620675
471,2.575339055911386,0.45083977578394796,0.2670657333009835
472,2.5707268758553545,0.4430738304834402,0.2634964776045562
473,2.5661020390548304,0.4354042895567095,0.2599645489902229
474,2.561464480105399,0.4278316356199623,0.2566222649553823
475,2.5568141332650263,0.42035628514085743,0.25244272838320003
476,2.552150932456086,0.4129785887896217,0.24911577528042234
477,2.547474811267539,0.40569883192212564,0.24609373522154704
478,2.5427857029572793,0.3985172351911799,0.2423296130188056
479,2.5380835404546582,0.3914339552818296,0.238296132986492
480,2.533368256363173,0.3844490857659837,0.23536137204395097
481,2.528639782963352,0.3775626580713023,0.23366429244768963
482,2.523898052215813,0.3707746425588981,0.2314944498477856
483,2.519142995764523,0.36408494970407446,0.22843638346958922
484,2.51437454494026,0.357493431374029,0.22643406340135014
485,2.50959263076427,0.35099988219621586,0.2257227188425948
486,2.5047971839521437,0.3446040410108437,0.22490433559416273
487,2.4999881349179094,0.338305592400834,0.22309737389214945
488,2.495165413778346,0.3321041682924407,0.2204300797277034
489,2.490328950357532,0.32599934961965604,0.21776207577383974
490,2.4854786741916293,0.31999066804548704,0.21592421977238985
491,2.4806145145339102,0.31407760773319515,0.2149271223730087
492,2.4757364003600384,0.30825960716062817,0.2129576047255473
493,2.470844260373608,0.30253606097084895,0.2099626584883419
494,2.4659380230119456,0.2969063218523834,0.20745014453179897
495,2.46101761645219,0.2913697024425349,0.20509974833450026
496,2.4560829686176504,0.2859254772474,0.20262022128722607
497,2.451134007184453,0.2805728845724048,0.20004584830415556
498,2.4461706595884873,0.275311128457406,0.1974850904033255
499,2.441192853032653,0.2701393806106379,0.19509791789239667
500,2.4362005144944243,0.26505678233605584,0.1921133747408989


==> PythonExperiment_fSFHasLRvs.NAGvs.NAGQG_LOSS_BealeFunction.csv <==
Iterations,fSFHasLRrawgradientmethod,naiveNAGwithfSFHasLR,enhancedNAGwithQGandfSFHasLR
0,14.203125,14.203125,14.203125
1,1.0550327667769068,13.977399601842109,13.996321549761621
2,0.5955735308980376,1.0299875726090146,1.403504487315596
3,0.4168235414677839,0.49303003439794185,0.5179666202958004
4,0.32128858502720314,0.28936051383589356,0.2542119814398148
5,0.26040555279095684,0.18679822748399932,0.13630357642897173
6,0.2181040074960615,0.12695651731710375,0.0794127539601727
7,0.18695374697944236,0.08934531058282039,0.04777371270743083
8,0.16305149329087773,0.0644507357287323,0.029447192811322416
9,0.14413438735855646,0.04734069734778829,0.01823881626251097
10,0.12879622876518032,0.0352379542626553,0.011246897272583226
11,0.1161155547402623,0.026482306632419985,0.006822389622401354
12,0.10546269457498791,0.020034402223663945,0.004017577229608248
13,0.09639246098828409,0.015218607491321059,0.00225528545372731
14,0.08858107036045987,0.011581784819108758,0.0011732417005873496
15,0.08178734188716658,0.00881187127361362,0.0005374626796341255
16,0.07582790897219385,0.006689021148590906,0.00019354216210478134
17,0.07056086431374389,0.005055274551963282,3.78874121715919e-05
18,0.06587466586760056,0.003795166574534834,2.0203673137912237e-07
19,0.061680427387227676,0.0028230087184693015,3.249780076550273e-05
20,0.05790644589638483,0.0020743556098942097,0.00010202469701315857
21,0.05449424312001587,0.0015001630960203853,0.0001866171649074903
22,0.05139565341084505,0.001062715857111887,0.0002715666816411677
23,0.04857064883301111,0.0007327418234145171,0.0003474792153608833
24,0.04598569240581417,0.0004873370276233913,0.0004087800313487211
25,0.04361247563520532,0.0003084530016119851,0.00045265096763329
26,0.04142693959634231,0.0001817805188857938,0.0004782607839817159
27,0.039408507933876236,9.591642977871858e-05,0.0004861966979213694
28,0.037539480115749896,4.1735255322336115e-05,0.0004780357579365926
29,0.03580454719088936,1.1910608139159398e-05,0.00045601473450729594
30,0.03419040213542842,5.474267087663837e-07,0.0004227706123014493
31,0.03268542391409823,2.8969858825381274e-06,0.0003811329066568276
32,0.03127941948745575,1.5134312451302862e-05,0.00033395536533126484
33,0.029963411736899537,3.4183052181098555e-05,0.00028397906162990643
34,0.02872946405069475,5.757670600269274e-05,0.00023372200450275926
35,0.02757053438717968,8.334794813103917e-05,0.00018539253792952773
36,0.026480353196197765,0.00010993977668389684,0.00014082519573124143
37,0.02545332077130829,0.0001361337467058739,0.00010143845947336627
38,0.024484420519926997,0.00016099164824304375,6.821413488139913e-05
39,0.023569145345934926,0.00018380782473248367,4.1697898936329634e-05
40,0.022703434890370695,0.00020406995486905506,2.2020060633724654e-05
41,0.021883621808038815,0.00022142659817244375,8.934821442988259e-06
42,0.021106385599050738,0.00023566016955314177,1.8754316385895066e-06
43,0.020368712785278853,0.0002466642895072319,2.1743966521721214e-08
44,0.019667862438150288,0.0002544246748503476,2.375898142891392e-06
45,0.019001336238054434,0.000259002905401983,7.841349303004674e-06
46,0.018366852386003885,0.00026052253610228313,1.530027478786462e-05
47,0.017762322802085943,0.00025915713017180214,2.3684609381442272e-05
48,0.01718583313810354,0.00025511987349512654,3.2036571351734726e-05
49,0.016635625207858135,0.0002486544982473534,3.955549970002037e-05
50,0.016110081501089106,0.00024002729855317792,4.562902997587731e-05
51,0.015607711498758305,0.00022952006546261134,4.9847963019759666e-05
52,0.015127139550223193,0.00021742380487480543,5.20054866846081e-05
53,0.014667094108516953,0.00020403313186987462,5.208256196783374e-05
54,0.014226398149759775,0.00018964125945890314,5.022217585780671e-05
55,0.013803960627719249,0.0001745355199792746,4.669572692897647e-05
56,0.013398768835562663,0.00015899337396243056,4.186502454541855e-05
57,0.013009881564591791,0.00014327887482276365,3.6143269310725124e-05
58,0.012636422964777124,0.00012763956856491724,2.995799618918689e-05
59,0.012277577024670226,0.00011230381618388943,2.371837955832867e-05
60,0.01193258259914069,9.747853276664011e-05,1.7788607032727212e-05
61,0.011600728922670502,8.334734166970354e-05,1.2468308513275646e-05
62,0.011281351553887039,7.006914468854723e-05,7.98034829453872e-06
63,0.010973828703845378,5.777710997562469e-05,4.465702898405002e-06
64,0.010677577906446937,4.6578078729601086e-05,1.9846873953298405e-06
65,0.01039205299445408,3.6552389499545815e-05,5.234713658718014e-07
66,0.010116741348948466,2.7754115475874833e-05,4.639790267509863e-09
67,0.009851161393883602,2.021170554960385e-05,3.0049008412963125e-07
68,0.009594860310689096,1.3929014417615812e-05,1.2477932543632855e-06
69,0.009347411950761289,8.886700829161629e-06,2.6628606592907547e-06
70,0.009108414926187297,5.043966470439413e-06,4.355924050231726e-06
71,0.008877490861246047,2.340601257379191e-06,6.1440335351198265e-06
72,0.008654282789153273,6.992942540630302e-07,7.86188733303206e-06
73,0.00843845368020714,2.816336439512215e-08,9.370214079288737e-06
74,0.008229685088976521,2.2345165953469417e-07,1.056152222815711e-05
75,0.008027675909482054,1.17233398488973e-06,1.1363204430091287e-05
76,0.007832141228475347,2.755774585532288e-06,1.1738133082323981e-05
77,0.007642811267942733,4.85137509703856e-06,1.168300416625552e-05
78,0.0074594304088640125,7.336152509506438e-06,1.1224779145856069e-05
79,0.007281756289058168,1.0089188695735586e-05,1.041563932621293e-05
80,0.007109558968660648,1.2994096794674855e-05,9.326904594122075e-06
81,0.006942620157410764,1.594125507491648e-05,8.042380320473624e-06
82,0.006780732498491978,1.882976571134068e-05,6.651584247756988e-06
83,0.006623698904171912,2.1569103963603768e-05,5.24327167762863e-06
84,0.006471331938939219,2.408043226242472e-05,3.89962493882397e-06
85,0.006323453246237247,2.629756335937307e-05,2.6914052070720598e-06
86,0.006179893015255478,2.8167566622392937e-05,1.6742850817100997e-06
87,0.006040489484563512,2.965102139800688e-05,8.864932571618944e-07
88,0.005905088479663381,3.07219307579347e-05,3.478129609820687e-07
89,0.0057735429817976185,3.136731757601824e-05,5.988861435570033e-08
90,0.005645712725586253,3.1586532457557367e-05,7.71543382984225e-09
91,0.005521463823278292,3.1390309339310876e-05,1.621191052839956e-07
92,0.0054006684135953584,3.0799609430763586e-05,4.829811751916522e-07
93,0.005283204333317727,2.984429748093685e-05,9.229333104282764e-07
94,0.005168954809921281,2.856169610428294e-05,1.4312316253880048e-06
95,0.005057808173714158,2.6995064124073125e-05,1.95753089915769e-06
96,0.004949657588052104,2.5192043691624258e-05,2.455306192300825e-06
97,0.004844400796327878,2.3203118463734984e-05,2.8847131770655124e-06
98,0.004741939884536176,2.1080121556170675e-05,3.2147343013247013e-06
99,0.004642181058312218,1.887482755208612e-05,3.4245208117678474e-06
100,0.004545034433430463,1.6637657758518794e-05,3.503905430532954e-06
101,0.004450413838829183,1.4416522402109718e-05,3.453122024470942e-06
102,0.0043582366313009765,1.2255817758938351e-05,3.2818224352708827e-06
103,0.004268423521054438,1.0195590528384005e-05,3.0075232187519473e-06
104,0.004180898407414897,8.270876268883245e-06,2.653644045287067e-06
105,0.004095588223986573,6.511213567736238e-06,2.2473139265907237e-06
106,0.004012422792649981,4.940330940171378e-06,1.8171215268478832e-06
107,0.003931334685815512,3.5759993350435167e-06,1.3909729904709848e-06
108,0.003852259096396515,2.4300396253632934e-06,9.941972657731597e-07
109,0.0037751337150047585,1.5084716117132296e-06,6.480077052068652e-07
110,0.003699898613907308,8.11788870126731e-07,3.683929356204904e-07
111,0.003626496137317011,3.353422158057003e-07,1.6547275168567718e-07
112,0.0035548707976194374,6.981359461074292e-08,4.331895348627225e-08
113,0.0034849691771669635,1.7618065599228798e-09,2.0902260340310698e-10
114,0.00341673983529706,1.1422155058001781e-07,2.9254122800834696e-08
115,0.003350133220255308,3.873377927357513e-07,1.1932329827039236e-07
116,0.003285101585725734,7.990183335260507e-07,2.5617347270300055e-07
117,0.0032215989116918696,1.3255886161842172e-06,4.2368990168159647e-07
118,0.003159580829370182,1.9424342122238562e-06,6.05143590148958e-07
119,0.0030990045499748754,2.6246179817432106e-06,7.843799698405535e-07
120,0.0030398287970899093,3.347460578642317e-06,9.468656886624575e-07
121,0.0029820137424378065,4.087074705253888e-06,1.0805363912959855e-06
122,0.002925520944849681,4.820845273832645e-06,1.176406509628739e-06
123,0.002870313292252895,5.527849367122703e-06,1.2289210054767962e-06
124,0.0028163549465051417,6.1892115763369756e-06,1.236047488488589e-06
125,0.0027636112909143595,6.788391907699359e-06,1.1991240935284943e-06
126,0.0027120488802943243,7.311404968736572e-06,1.1224930589766333e-06
127,0.0026616353934152707,7.746970558000039e-06,1.0129614300090282e-06
128,0.002612339587717386,8.086597076064097e-06,8.791382769072882e-07
129,0.0025641312561637984,8.324600343933613e-06,7.307020569595445e-07
130,0.0025169811861166435,8.458061452575505e-06,5.77652273521516e-07
131,0.002470861120127573,8.48672817165617e-06,4.2959662208087345e-07
132,0.0024257437185400445,8.412865215459964e-06,2.951187730424069e-07
133,0.0023816025238075074,8.241059299834331e-06,1.8126339464657686e-07
134,0.0023384119264368234,7.977985426942562e-06,9.316465739914194e-08
135,0.0022961471324722724,7.632141206494176e-06,3.3833051295516033e-08
136,0.0022547841324396752,7.213556265435272e-06,4.103686320570101e-09
137,0.0022142996716757344,6.733483915830203e-06,2.738112708765875e-09
138,0.0021746712219713553,6.204082246375268e-06,2.6661799414346518e-08
139,0.002135876954462394,5.638091680646369e-06,7.131134343455712e-08
140,0.0020978957137047214,5.048515809783129e-06,1.3105969549060573e-07
141,0.0020607069928740077,4.448311964275416e-06,1.996844491535983e-07
142,0.0020242909100346516,3.850097545673101e-06,2.708436308484795e-07
143,0.001988628185424596,3.2658776019335335e-06,3.385253378424772e-07
144,0.00195370011970611,2.7067985089599024e-06,3.9744171635399055e-07
145,0.0019194885731357294,2.1829319258799185e-06,4.4334372183956963e-07
146,0.0018859759456083273,1.7030924346188492e-06,4.732403201416098e-07
147,0.0018531451575335342,1.2746914684934253e-06,4.855136715575308e-07
148,0.001820979631504603,9.03629294307915e-07,4.799297773611098e-07
149,0.001789463274721889,5.942259534982784e-07,4.575514821623626e-07
150,0.0017585804621355634,3.491912067173298e-07,4.205671154225354e-07
151,0.0017283160202734606,1.6963268018117225e-07,3.7205303186381064e-07
152,0.0016986552117224584,5.5100598491945495e-08,3.1569161709719775e-07
153,0.0016695837202328517,3.6667248899242336e-09,2.554678480929277e-07
154,0.0016410876364171315,1.2034432606164639e-08,1.9536726545549878e-07
155,0.00161315344401592,7.567621576307877e-08,1.3909638012786843e-07
156,0.0015857680067053067,1.8899442902637465e-07,8.984336023208249e-08
157,0.0015589185554210614,3.455006337841698e-07,5.0092659234113664e-08
158,0.001532592676176561,5.380086342967848e-07,2.150243375334113e-08
159,0.0015067782983523134,7.588361163913874e-07,4.8485494173374504e-09
160,0.0014814636834361663,1.0000097570197866e-06,3.4059944078598963e-11
161,0.0014566374141943427,1.2534687551125302e-06,6.158599049077959e-09
162,0.0014322883842543559,1.5112619389302065e-06,2.163841556887263e-08
163,0.0014084057880819037,1.7657339253990707e-06,4.436500320266135e-08
164,0.0013849791113345953,2.0096962323510235e-06,7.188854033706935e-08
165,0.001361998121576322,2.236579761871106e-06,1.0161169464650172e-07
166,0.0013394528593367737,2.4405656662628264e-06,1.3097971859499753e-07
167,0.0013173336295014735,2.6166922596673987e-06,1.5765405762696835e-07
168,0.001295630993018213,2.7609363288764434e-06,1.7965875288078963e-07
169,0.0012743357589067143,2.8702679063999437e-06,1.954915480625695e-07
170,0.0012534389765586143,2.9426782772626934e-06,2.0419458807487792e-07
171,0.0012329319283159355,2.977181678819494e-06,2.0538270204039064e-07
172,0.0012128061223162538,2.9737918017938736e-06,1.9923028141045886e-07
173,0.0011930532855938076,2.933474794098297e-06,1.8642050234679934e-07
174,0.0011736653574258515,2.8580809926346685e-06,1.6806293977251618e-07
175,0.0011546344829144923,2.7502580504080944e-06,1.4558735713504624e-07
176,0.0011359530067942426,2.6133484782842616e-06,1.206225539763829e-07
177,0.0011176134674563422,2.4512748768375517e-06,9.486958195672973e-08
178,0.0010996085911811496,2.2684162915619666e-06,6.997841338197214e-08
179,0.0010819312865702458,2.0694791846642417e-06,4.743632058569226e-08
180,0.0010645746391703933,1.8593664821745355e-06,2.8474891593723844e-08
181,0.0010475319062817022,1.6430480321311236e-06,1.400088736240384e-08
182,0.001030796511942923,1.4254356063877367e-06,4.554177425090275e-09
183,0.0010143620420868002,1.211265305097036e-06,2.9392188577087016e-10
184,0.0009982222398589187,1.0049898907261271e-06,1.0121449690646045e-09
185,0.0009823710010938703,8.106831997823896e-07,6.172004423613913e-09
186,0.0009668023699424808,6.319583682920498e-07,1.496651800043885e-08
187,0.0009515105346444067,4.7190117428483924e-07,2.6392352364901465e-08
188,0.0009364898234407143,3.3301935978012915e-07,3.933256896073499e-08
189,0.0009217347006208784,2.172083579090599e-07,5.2641979218343527e-08
190,0.0009072397626993527,1.2573342879210188e-07,6.522897765106952e-08
191,0.0008929997347167744,5.922781036678455e-08,7.612835364443454e-08
192,0.0008790094666612019,1.7706125843023666e-08,8.456056185675255e-08
193,0.00086526393000476,5.919647391429081e-10,8.997416713962785e-08
194,0.0008517582143517507,6.758274818114263e-09,9.206956968511923e-08
195,0.0008384875241938391,3.4578971463795665e-08,9.080355175174063e-08
196,0.000825447175768558,8.198999138211785e-08,8.637556410819584e-08
197,0.0008126325940172624,1.465578898199474e-07,7.919789422954358e-08
198,0.0008000393096391509,2.2555400431014156e-07,6.98528521733652e-08
199,0.0007876629562375568,3.1603218163568867e-07,5.9040818284553897e-08
200,0.0007754992675554951,4.149080856234269e-07,4.752338790015104e-08
201,0.0007635440747971847,5.190381679992777e-07,3.606591532188541e-08
202,0.0007517933040323995,6.252964886897705e-07,2.5383519395623334e-08
203,0.0007402429736808607,7.306477108489372e-07,1.6094103687302698e-08
204,0.0007288891920737624,8.322147644479784e-07,8.681219651892998e-09
205,0.0007177281550897576,9.273398650575005e-07,3.468726966546854e-09
206,0.0007067561438628158,1.0136377860281863e-06,6.082528963980126e-10
207,0.0006959695225594543,1.0890405071259474e-06,7.949413517914469e-11
208,0.0006853647362229206,1.1518325953837215e-06,1.7025072728989543e-09
209,0.0006749383086820433,1.2006769093739593e-06,5.160356079059022e-09
210,0.0006646868405225702,1.2346304512239011e-06,1.0029870909758794e-08
211,0.0006546070071187864,1.2531504170242355e-06,1.581785884202858e-08
212,0.0006446955567234653,1.2560907114632732e-06,2.199989799635122e-08
213,0.0006349493086140629,1.2436893928378864e-06,2.805885573430515e-08
214,0.000625365151293384,1.216547696642612e-06,3.352047339671281e-08
215,0.0006159400407428029,1.175601446887719e-06,3.7983732988523844e-08
216,0.0006066709987263537,1.1220858017251842e-06,4.114422704972111e-08
217,0.000597555111143964,1.057494392063465e-06,4.280934866794914e-08
218,0.0005885895264322068,9.835339972524488e-07,4.290475777652766e-08
219,0.0005797714540109947,9.020759598236156e-07,4.147221622953752e-08
220,0.000571098162774804,8.151055713909321e-07,3.865947448639786e-08
221,0.0005625669796268424,7.246706644002212e-07,3.470339974569884e-08
222,0.0005541752880548442,6.328306201561723e-07,2.990792961743985e-08
223,0.0005459205267471093,5.416069537710683e-07,2.4618696880821097e-08
224,0.0005378001882475787,4.52936562960329e-07,1.9196289676327646e-08
225,0.0005298118176485178,3.686286321828574e-07,1.3990087949512123e-08
226,0.0005219530113198215,2.9032606896729184e-07,9.31446108112936e-09
227,0.0005142214156735871,2.1947221827292152e-07,5.428841758353259e-09
228,0.0005066147259629769,1.572834565988895e-07,2.5228323863844516e-09
229,0.0004991306851141449,1.0472811368373313e-07,7.070824623096591e-10
230,0.0004917670825904047,6.251200964331007e-08,1.0230532845229424e-11
231,0.00048452175328737753,3.107073293926964e-08,3.817648928060062e-10
232,0.0004773925764583164,1.0568623393192984e-08,1.7002532076074887e-09
233,0.00047037747466866853,9.042681951226522e-10,3.786048815334913e-09
234,0.000463474412778838,1.7221710095164275e-09,6.41732095550641e-09
235,0.0004566813969545154,1.2430118141784315e-08,9.348091147091845e-09
236,0.0004499964737034342,3.222164426255134e-08,1.2326894552993335e-08
237,0.00044341772893797713,6.010289600332599e-08,1.5114722123013984e-08
238,0.0004369432870628137,9.492310698390366e-08,1.750102832590129e-08
239,0.00043057131008665767,1.3540783418131058e-07,1.9316796067189242e-08
240,0.0004242999967575871,1.8019406410608177e-07,2.044391595163373e-08
241,0.0004181275817211739,2.2786627859158855e-07,2.082043931988302e-08
242,0.0004120523347006631,2.769925740678424e-07,2.0441580049167295e-08
243,0.0004060725596986243,3.2615995441305265e-07,1.9356645945056813e-08
244,0.00040018659421944255,3.7400796465964064e-07,1.766235566751328e-08
245,0.0003943928085119545,4.1925989930977325e-07,1.549322394071083e-08
246,0.00038868960483169905,4.6075090264059337e-07,1.3009863165073946e-08
247,0.00038307541672221996,4.974523765654133e-07,1.0386145477378373e-08
248,0.0003775487083147869,5.28492221502312e-07,7.796193196704264e-09
249,0.000372107973646045,5.53170554135626e-07,5.402120092946301e-09
250,0.00036675173599312735,5.709706696681374e-07,3.3433384085325604e-09
251,0.0003614785472255975,5.815651417984698e-07,1.728088360356225e-09
252,0.0003562869871738149,5.848170779244805e-07,6.276521211645966e-10
253,0.0003511756630133,5.807766668151888e-07,7.349889954548728e-11
254,0.00034614320866451734,5.696732682272671e-07,5.7388029361822275e-11
255,0.0003411882842077223,5.519033960528619e-07,5.342485679699539e-10
256,0.0003363095753124369,5.280150362241113e-07,1.427470642500477e-09
257,0.0003315057926811035,4.986888159483999e-07,2.6360969240321717e-09
258,0.00032677567150655887,4.647166004151868e-07,4.043300167101925e-09
259,0.0003221179709429117,4.2697813599129604e-07,5.525479166781325e-09
260,0.0003175314735894348,3.864163845986371e-07,6.9613015409872415e-09
261,0.0003130149849871613,3.440122024948843e-07,8.24006474114752e-09
262,0.0003085673331277879,3.007590084618193e-07,9.268830855841693e-09
263,0.0003041873679745516,2.576380623954282e-07,9.977907832909317e-09
264,0.00029987396099473657,2.1559493668720603e-07,1.0324389668576842e-08
265,0.00029562600470355125,1.75517711228723e-07,1.0293619880923867e-08
266,0.00029144241221895666,1.3821736017955696e-07,9.898595021736068e-09
267,0.00028732211682728234,1.0441072690528674e-07,9.177467501184577e-09
268,0.00028326407155918856,7.470640487081229e-08,8.18943032671302e-09
269,0.00027926724877582897,4.959375907735542e-08,7.009363048986612e-09
270,0.00027533063976482234,2.9435237080610707e-08,5.721683084518305e-09
271,0.00027145325434586637,1.4462032990219894e-08,4.413876939645136e-09
272,0.0002676341204856829,4.773084197942995e-09,3.1701815232800673e-09
273,0.0002638722839220209,3.3730089244798653e-10,2.065848924540378e-09
274,0.00026016680779654096,9.988544441579839e-10,1.162363099261971e-09
275,0.0002565167722962921,6.485284008969418e-09,5.038899049668852e-10
276,0.000252921274303577,1.6418122490287632e-08,1.1514010461377326e-10
277,0.0002493794270539846,3.032569431250838e-08,7.162168615201548e-13
278,0.00024589035980236316,4.7657699030473965e-08,1.4590637833420463e-10
279,0.00024245321749650947,6.780116707356511e-08,5.187891558695863e-10
280,0.00023906716045843328,9.00973570791635e-08,1.0734289741706366e-09
281,0.0002357313640729261,1.1385915821887548e-07,1.7538775872783483e-09
282,0.00023244501848330228,1.383885653428852e-07,2.4986562309881645e-09
283,0.00022920732829406635,1.629938090941016e-07,3.245377336601584e-09
284,0.0002260175122804082,1.8700574664655857e-07,3.935173711396873e-09
285,0.0002228748031042713,2.097931504605898e-07,4.516634919385697e-09
286,0.00021977844703686286,2.3077657137726515e-07,4.949001753573445e-09
287,0.00021672770368745775,2.4944049731278565e-07,5.204435529711718e-09
288,0.00021372184573827902,2.6534357850973736e-07,5.2692540208064915e-09
289,0.0002107601586853828,2.7812674346473893e-07,5.144104405712559e-09
290,0.00020784194058529287,2.875190849340059e-07,4.843119905871806e-09
291,0.00020496650180734893,2.933414515359489e-07,4.392175590515046e-09
292,0.00020213316479152985,2.9550773610895445e-07,3.826415712750023e-09
293,0.0001993412638116829,2.9402390593999244e-07,3.1872665601550243e-09
294,0.00019659014474399274,2.8898487110766347e-07,2.519173078993999e-09
295,0.00019387916484052523,2.805693344325698e-07,1.866303724587362e-09
296,0.00019120769250782077,2.6903280897744636e-07,1.2694566727659672e-09
297,0.00018857510709029856,2.54699025902176e-07,7.633734722231687e-10
298,0.0001859807986584157,2.3794998608997405e-07,3.7462620819245583e-10
299,0.00018342416780147704,2.1921493284510564e-07,1.2019481404441433e-10
300,0.00018090462542489386,1.9895853975539835e-07,6.796307630298629e-12


==> PythonExperiment_fSFHasLRvs.NAGvs.NAGQG_LOSS_BoothFunction.csv <==
Iterations,fSFHasLRrawgradientmethod,naiveNAGwithfSFHasLR,enhancedNAGwithQGandfSFHasLR
0,74.0,74.0,74.0
1,1.5802469135824415,72.54860416999054,72.46840183791544
2,1.2485901539434177,1.5767022661267698,1.7721949681544595
3,0.986540368549254,1.1595743137028716,1.1494840244211313
4,0.779488686262222,0.7888772306216003,0.7459690992135108
5,0.6158922953191546,0.4906241131263329,0.44918507862319224
6,0.4866309493886498,0.2732066017450771,0.23958463201504798
7,0.3844985279125527,0.13110309712301088,0.10794715350030162
8,0.30380130600540234,0.050031919554394504,0.036995096929611976
9,0.24004053807867623,0.01219497459205769,0.00695426571637125
10,0.1896616597167478,0.0005427641568460229,4.367736819211398e-06
11,0.14985612619615754,0.0014835105446408194,0.002812500470472894
12,0.11840484045144954,0.005963972425780086,0.007205223955460808
13,0.09355444183831221,0.009233620457447966,0.00947768259007115
14,0.07391955898346067,0.009803263309019036,0.00899848659066747
15,0.05840557746849401,0.008126025467123524,0.006711704706556553
16,0.04614761676529379,0.005411984405369859,0.003945075398464323
17,0.036462314481270686,0.0028078466524095614,0.0017008648352031678
18,0.02880972996055023,0.0009958980754539728,0.00040906581602329404
19,0.022763243425651412,0.0001374267353898894,3.8111394346493184e-06
20,0.01798577258325575,2.3126516236647866e-05,0.00014907309794078198
21,0.014210980806542761,0.0002909346435264003,0.00046877048333388206
22,0.01122842927925931,0.0006096711135348878,0.0006973382177418686
23,0.008871845356464052,0.0007796907712222521,0.0007293384177552303
24,0.007009853121166632,0.0007487187464268627,0.0005908272366242542
25,0.005538649379694902,0.000570231475237321,0.00037391502630648417
26,0.004376216793838954,0.0003407739276203636,0.0001729075528111929
27,0.0034577515408160155,0.00014609993252798009,4.498754944431866e-05
28,0.0027320506001546462,3.18371809454131e-05,6.388200855818537e-07
29,0.0021586572643227486,2.6336659365754928e-08,1.6064848075667297e-05
30,0.001705605739714176,2.326620961214958e-05,5.455834921304808e-05
31,0.001347639102985844,6.491218849934767e-05,8.524625278270737e-05
32,0.0010648012665582373,9.57242941534068e-05,9.287540251210884e-05
33,0.0008413244575286134,0.00010203701381896366,7.802926492546941e-05
34,0.0006647501886655369,8.533719703446727e-05,5.1073555246784684e-05
35,0.0005252347169710812,5.6333561034167966e-05,2.4395639806525332e-05
36,0.0004150002701999215,2.7588215458737746e-05,6.574264545312762e-06
37,0.0003279014480596648,7.946183204384478e-06,1.0673742576151615e-07
38,0.0002590826256277534,2.534631186406998e-07,2.370417558379378e-06
39,0.0002047072597555475,2.135400397299548e-06,8.334324880349685e-06
40,0.00016174400770830878,8.536155688491603e-06,1.3347177457121256e-05
41,0.00012779773448576032,1.4480608195936691e-05,1.4858346874847428e-05
42,0.00010097598774196575,1.6932441056207873e-05,1.2732193659938976e-05
43,7.978349648759379e-05,1.532467099110055e-05,8.489057685124726e-06
44,6.303881203967335e-05,1.0977527297992701e-05,4.126579907115409e-06
45,4.980844408080049e-05,5.974681681901342e-06,1.1314452022230629e-06
46,3.935482001451393e-05,2.0973090063100595e-06,1.894972507688544e-08
47,3.109516643125512e-05,2.0757812364414588e-07,4.1770617084575147e-07
48,2.456902039016486e-05,1.804977633096205e-07,1.4917099852572267e-06
49,1.9412559320652988e-05,1.2424193626427793e-06,2.421512431179934e-06
50,1.533831847559516e-05,2.461355694193329e-06,2.729819123886394e-06
51,1.2119165215299155e-05,3.152966870827855e-06,2.366993396115853e-06
52,9.575636713341358e-06,3.0696933235820324e-06,1.5957077458996539e-06
53,7.5659351809147625e-06,2.3640081322563295e-06,7.835680369760333e-07
54,5.97802285900257e-06,1.4069197124644103e-06,2.1660634691782056e-07
55,4.723376086134587e-06,5.749979557758791e-07,3.5528937692954855e-09
56,3.732050240904013e-06,9.810641224020272e-08,8.250032732633871e-08
57,2.9487804372584506e-06,9.459136777982773e-09,2.96226960455981e-07
58,2.329900592404508e-06,1.8769431769817178e-07,4.845280923356044e-07
59,1.8409091100527403e-06,4.478132793031115e-07,5.504401211735929e-07
60,1.4545454696723111e-06,6.312448891699424e-07,4.808329063736896e-07
61,1.1492704945582939e-06,6.599422956428415e-07,3.263917038662699e-07
62,9.080655759479589e-07,5.435262126653297e-07,1.6121706944437656e-07
63,7.174839118615342e-07,3.499941974606853e-07,4.4693684284064696e-08
64,5.669008686321764e-07,1.618015297829941e-07,6.94992634063283e-10
65,4.479216739817261e-07,3.869293362625522e-08,1.76416547491035e-08
66,3.539134214179922e-07,1.8815407231893668e-14,6.330922812910358e-08
67,2.7963529593616317e-07,2.7913695141665473e-08,1.0396906482083754e-07
68,2.2094640666593843e-07,8.458040970335891e-08,1.1867374430588985e-07
69,1.745749386004809e-07,1.3242883091318815e-07,1.0415747061009878e-07
70,1.379357539557282e-07,1.4880349469999653e-07,7.100711447306736e-08
71,1.089862747306362e-07,1.3069247596547843e-07,3.518560933030199e-08
72,8.611261213309408e-08,9.04014696206815e-08,9.749028476282106e-09
73,6.803959477197305e-08,4.636299584342457e-08,1.4031916444508334e-10
74,5.375967981983055e-08,1.4042452304493812e-08,3.999574368931918e-09
75,4.2476784055232287e-08,5.106150249739e-10,1.4291134506178611e-08
76,3.356190345135455e-08,3.832951038736289e-09,2.350983632753768e-08
77,2.6518047171326996e-08,1.621065860693241e-08,2.6910607835634093e-08
78,2.0952531098352644e-08,2.8613289408758012e-08,2.368878723257905e-08
79,1.655508629986112e-08,3.466272749568093e-08,1.6191110331102272e-08
80,1.3080562014896627e-08,3.242761090324752e-08,8.034425480430474e-09
81,1.0335258875740691e-08,2.397482627944874e-08,2.21971547914836e-09
82,8.166130469708428e-09,1.3454637051911377e-08,2.8982517786113834e-11
83,6.4522512354484946e-09,4.870163277996441e-09,9.482997847958637e-10
84,5.0980750502309094e-09,5.0087107092198e-10,3.365486856597885e-09
85,4.028108681531062e-09,4.32821352481194e-10,5.537322924501812e-09
86,3.18270315582487e-09,3.0892499876834654e-09,6.347799355212583e-09
87,2.514728419459174e-09,6.286015366303176e-09,5.59750206407801e-09
88,1.9869459116901093e-09,8.253365935372642e-09,3.831166030333965e-09
89,1.569932572183003e-09,8.225850014911494e-09,1.9014118407853756e-09
90,1.2404405508950523e-09,6.478433889334219e-09,5.22913534126367e-10
91,9.801011759765205e-10,3.939109411875643e-09,6.0784927851113515e-12
92,7.744009291472145e-10,1.6427463772625441e-09,2.329456234996976e-10
93,6.118723391207077e-10,2.8510741817404946e-10,8.197375128298758e-10
94,4.834546876880376e-10,2.870556874932301e-11,1.347465170610662e-09
95,3.8198888900472927e-10,5.725125284038772e-10,1.5455382228716404e-09
96,3.0181838147705415e-10,1.3893160684907238e-09,1.3640149975235561e-09
97,2.384737829062264e-10,1.992615214303572e-09,9.34074031640359e-10
98,1.8842372971134804e-10,2.1188365497867163e-09,4.632237553548123e-10
99,1.4887800863357188e-10,1.773862007581445e-09,1.266482248900217e-10
100,1.1763200683218347e-10,1.1601063024198446e-09,1.2859559313999757e-12
101,9.294380784991275e-11,5.438755697995886e-10,5.888633132960087e-11
102,7.343708274800206e-11,1.3126743757318652e-10,2.0523211376398184e-10
103,5.802436167637062e-11,3.912135949968655e-15,3.367674435847602e-10
104,4.584640923711415e-11,1.0015564034245307e-10,3.8621378006586357e-10
105,3.622432333860341e-11,3.059014188917352e-10,3.409179804873633e-10
106,2.8621687585140342e-11,4.846271627610892e-10,2.3342866895179115e-10
107,2.2614666733274354e-11,5.513054187753414e-10,1.1559048043138706e-10
108,1.786837865109154e-11,4.901153361992803e-10,3.138681041078078e-11
109,1.4118225110706094e-11,3.42930621965276e-10,2.727103357830159e-13
110,1.115514082821222e-11,1.7764667666462594e-10,1.5242499640606496e-11
111,8.813938430510318e-12,5.410691819664751e-11,5.2570416268942874e-11
112,6.96409949844031e-12,1.8716076831609427e-12,8.606124064913648e-11
113,5.502498370447544e-12,1.5748972193425528e-11,9.863034733010777e-11
114,4.3476530346040545e-12,6.641254823737282e-11,8.703562070425138e-11
115,3.4351826451427674e-12,1.1806252115938233e-10,5.955593466102212e-11
116,2.714218387435292e-12,1.442854363937767e-10,2.9431490894671574e-11
117,2.1445676131286317e-12,1.3620301941453458e-10,7.930460967938379e-12
118,1.694473178167086e-12,1.0156684951272299e-10,5.759917963040131e-14
119,1.3388430061019334e-12,5.7418280493798194e-11,4.02464011757679e-12
120,1.057851263219276e-12,2.0858327998143998e-11,1.3728276806112023e-11
121,8.358330983957491e-13,2.098238100516657e-12,2.2411192579470683e-11
122,6.604113350759516e-13,2.010404146379896e-12,2.5656345195771697e-11
123,5.218064869735914e-13,1.4044174864960525e-11,2.2624281232443256e-11
124,4.122915456215398e-13,2.865484798486993e-11,1.5465156354271758e-11
125,3.2576122139114737e-13,3.784527508301822e-11,7.623767390382535e-12
126,2.5739158282938787e-13,3.796848975381917e-11,2.0371323848936763e-12
127,2.033711266703282e-13,3.00950538166836e-11,1.2028628968970416e-14
128,1.606882978398436e-13,1.839780107422903e-11,1.0807850759926958e-12
129,1.2696359375277253e-13,7.690629334616432e-12,3.644659260992703e-12
130,1.0031691340562228e-13,1.3175926733430475e-12,5.931094313999427e-12
131,7.926274635527347e-14,1.537072223186991e-13,6.780327457342806e-12
132,6.262735486549564e-14,2.845554988752526e-12,5.97293954102567e-12
133,4.9483342488496226e-14,6.8906188075573936e-12,4.077375428605488e-12
134,3.909794970332891e-14,9.915884377785322e-12,2.0043237403335535e-12
135,3.089220712394066e-14,1.0592888003140033e-11,5.307934199875436e-13
136,2.4408657175382515e-14,8.910151060030734e-12,2.461635095224096e-15
137,1.928585242796459e-14,5.8503118352937774e-12,2.9448982452115814e-13
138,1.523820473209134e-14,2.746894305625678e-12,9.815141468266101e-13
139,1.2040062875684066e-14,6.573241433731792e-13,1.5917793214333425e-12
140,9.513136167367906e-15,2.588241112370386e-16,1.816652352229675e-12
141,7.516552081875506e-15,5.386922531640752e-13,1.5982935266538328e-12
142,5.939003985008797e-15,1.6315109322461423e-12,1.089303700665765e-12
143,4.692546425448413e-15,2.5870613860478583e-12,5.33799207008048e-13
144,3.707690909343771e-15,2.9516886109856725e-12,1.40029456628331e-13
145,2.9295336108774037e-15,2.6328715488470883e-12,4.877783905280577e-16
146,2.31469320326554e-15,1.8474221912424957e-12,8.126325561684321e-14
147,1.8288934250153897e-15,9.578831472129577e-13,2.6763954227685156e-13
148,1.4450516109899508e-15,2.899615496715369e-13,4.3246358347381934e-13
149,1.1417691505361649e-15,9.035276596259746e-15,4.926290008055779e-13
150,9.021386216130355e-16,9.11651863636288e-14,4.327743165442651e-13
151,7.128008303209724e-16,3.7747848212625564e-13,2.9441493081029734e-13
152,5.632006825529283e-16,6.699274264816876e-13,1.4378727518199584e-13
153,4.449980377802364e-16,8.198928462945071e-13,3.734606643950482e-14
154,3.5160339310968793e-16,7.756608770843971e-13,9.193989842691402e-17
155,2.7781011629734216e-16,5.795242870377274e-13,2.267435867833878e-14
156,2.1950426460734107e-16,3.2776116678706686e-13,7.378582851769533e-14
157,1.734354903875318e-16,1.1850885441940307e-13,1.1877064142082103e-13
158,1.3703540998476748e-16,1.142535457843528e-14,1.3501615527749118e-13
159,1.0827490345768817e-16,1.2559395871449543e-14,1.184155732080446e-13
160,8.555054487622997e-17,8.44858829704875e-14,8.039593315782131e-14
161,6.759548306833186e-17,1.7157562467167025e-13,3.9122965902021365e-14
162,5.340878796480319e-17,2.2659567342107962e-13,1.0056708529044956e-14
163,4.2199534356475535e-17,2.275991799678356e-13,1.6010177462394612e-17
164,3.33428322900318e-17,1.8061180968997023e-13,6.38899023139457e-15
165,2.6344971100424126e-17,1.1041610439975696e-13,2.05412936252096e-14
166,2.0815766899902252e-17,4.598220200168102e-14,3.293364654768893e-14
167,1.6447027962688066e-17,7.690780978549627e-15,3.735599095363121e-14
168,1.2995183594025134e-17,1.0710409278566176e-15,3.2704063692939473e-14
169,1.0267795805254687e-17,1.8027742438065103e-14,2.215575966604774e-14
170,8.112832675581436e-18,4.328169561805462e-14,1.0740857394189967e-14
171,6.410137631235309e-18,6.218754130472405e-14,2.7314478942673725e-15
172,5.064796334614652e-18,6.644836192213746e-14,2.4378065520038573e-18
173,4.001816900562085e-18,5.5920327734281286e-14,1.8160012239100933e-15
174,3.1619306437620544e-18,3.670534328932275e-14,5.768504898484762e-15
175,2.498314687998263e-18,1.717945542210033e-14,9.210902193529262e-15
176,1.9739784100244027e-18,4.047026475736492e-15,1.0423516542709017e-14
177,1.5596866449572411e-18,5.820634165062171e-18,9.107946321201453e-15
178,1.2323442287675664e-18,3.5837537386270365e-15,6.1561214429867134e-15
179,9.737035311226707e-19,1.0699786013619247e-14,2.972633292811081e-15
180,7.693464895582525e-19,1.691180245224961e-14,7.475935256183219e-16
181,6.0788077525010735e-19,1.928208027239637e-14,2.8556906032531736e-19
182,4.803001823967751e-19,1.7197491049365933e-14,5.202226080013072e-16
183,3.7949626846024275e-19,1.205954328760967e-14,1.6326610023681595e-15
184,2.9984913274412177e-19,6.2353286629480794e-15,2.596105458910395e-15
185,2.3691762948475584e-19,1.866570360648158e-15,2.9307727043797435e-15
186,1.8719387446531154e-19,5.070540993918398e-17,2.5556839569451723e-15
187,1.4790589546302706e-19,6.369612872935734e-16,1.7232384135464175e-15
188,1.1686396511335869e-19,2.5751327379901717e-15,8.286982527351399e-16
189,9.233700249889519e-20,4.5463681641637665e-15,2.0603403592896732e-16
190,7.295766930126402e-20,5.555034488328796e-15,1.6353522180534325e-20
191,5.764610200542915e-20,5.25175728870536e-15,1.500763370387299e-16
192,4.554709060572749e-20,3.920166217461376e-15,4.653693474592818e-16
193,3.5988168863554706e-20,2.211444381365247e-15,7.368511984579922e-16
194,2.843495518048136e-20,7.928831767405315e-16,8.297554376754686e-16
195,2.2466957727052217e-20,7.245508530971832e-17,7.22028504164369e-16
196,1.7752042201493426e-20,9.281114915075398e-17,4.856238626997592e-16
197,1.4026156189882937e-20,5.978677826891803e-16,2.325462662835091e-16
198,1.108249786058607e-20,1.2047256838175e-15,5.71379075412992e-17
199,8.756397861525512e-21,1.5868530763649632e-15,2.360230208119908e-22
200,6.918658564450613e-21,1.5918883457895017e-15,4.357053518633283e-17
201,5.4666666538495276e-21,1.261714442728791e-15,1.33501189090632e-16
202,4.319240658280935e-21,7.694723963166734e-16,2.1047358274873908e-16
203,3.412749665579072e-21,3.183084359288882e-16,2.3639963678050375e-16
204,2.6965805304589143e-21,5.166590072891404e-17,2.052559677893976e-16
205,2.1305220164876286e-21,8.666388929427458e-18,1.3769232611305952e-16
206,1.6833811466785902e-21,1.3210325853304858e-16,6.564835585525705e-17
207,1.3300687521438788e-21,3.1356733073076423e-16,1.5935614881150235e-17
208,1.0508868490735197e-21,4.4882801670246695e-16,2.8126003863825583e-21
209,8.303745880848272e-22,4.787000016834352e-16,1.272271466610855e-17
210,6.560698412088201e-22,4.0224686223030576e-16,3.852233551060921e-17
211,5.183920592012402e-22,2.6340596549054764e-16,6.046933621535865e-17
212,4.0957112938417244e-22,1.226055112452586e-16,6.773855662425677e-17
213,3.236217991977758e-22,2.8323762544780624e-17,5.868125804732882e-17
214,2.5571456515039587e-22,9.639323220294317e-20,3.925969877994834e-17
215,2.0204806036764917e-22,2.7183504787625963e-17,1.8634444689089463e-17
216,1.596393848301461e-22,7.980399109746754e-17,4.467379551271788e-18
217,1.261395253323047e-22,1.2548294375609344e-16,2.7594292018401736e-21
218,9.966579748177718e-23,1.4271763251467923e-16,3.734662837999398e-18
219,7.872846980235078e-23,1.2705651700061355e-16,1.1175435120827014e-17
220,6.22228238489367e-23,8.888699698534783e-17,1.7465517429304144e-17
221,4.915099238605835e-23,4.574232208563563e-17,1.9512389547115506e-17
222,3.883796133661439e-23,1.3503985309657877e-17,1.686405575600337e-17
223,3.068369154165752e-23,3.108289550843582e-19,1.1251541233582872e-17
224,2.4243904427976312e-23,5.0119239282158125e-18,5.316079852138842e-18
225,1.9150791231928756e-23,1.973905392980287e-17,1.2582935745234692e-18
226,1.5142349158785608e-23,3.4607318883313424e-17,1.698721986651765e-21
227,1.1966256314846495e-23,4.215144720198515e-17,1.1015742578346023e-18
228,9.4509583301921e-24,3.976417888877633e-17,3.2580055762971495e-18
229,7.467042573320915e-24,2.9610655853955323e-17,5.0693315483580645e-18
230,5.898190714897196e-24,1.6634570488028406e-17,5.647907996749247e-18
231,4.6621064187055725e-24,5.901625711842897e-18,4.869714532936432e-18
232,3.68363963947107e-24,5.071191259494221e-19,3.23986603513505e-18
233,2.909577764832004e-24,7.639102625018702e-19,1.5236079330174008e-18
234,2.3004075409067604e-24,4.704473084795054e-18,3.559450061734384e-19
235,1.816478452016215e-24,9.391542434735229e-18,8.532241074987612e-22
236,1.4359098632322528e-24,1.2321119152176442e-17,3.263601496299651e-19
237,1.134546064776101e-24,1.2328919910987442e-17,9.541291381041745e-19
238,8.969600927852575e-25,9.74746897180922e-18,1.4780150127035585e-18
239,7.082393207074244e-25,5.922194872395738e-18,1.6421248603560152e-18
240,5.604320306179739e-25,2.429468922640453e-18,1.4124255462212087e-18
241,4.423466528545354e-25,3.8114699040099145e-19,9.369954212707745e-19
242,3.49261066038456e-25,7.712028549696492e-20,4.385400283626358e-19
243,2.763261421853421e-25,1.066631549167857e-18,1.0108781156410827e-19
244,2.18331455016209e-25,2.4997403782347326e-18,3.826018880223612e-22
245,1.7233534221548746e-25,3.560218832308724e-18,9.708511777207562e-20
246,1.3637196240736675e-25,3.785948994216494e-18,2.805962834403736e-19
247,1.0788856170255168e-25,3.1729738971770566e-18,4.32731785478773e-19
248,8.491929872523148e-26,2.070478190328988e-18,4.7942485289841e-19
249,6.695220274791771e-26,9.571251887503985e-19,4.1134204929269915e-19
250,5.312583766210904e-26,2.1628326129821404e-19,2.720807523744344e-19
251,4.1662110987437296e-26,1.4034318696963466e-21,1.2672365913215987e-19
252,3.3171601064543546e-26,2.2537693595503553e-19,2.881322237959259e-20
253,2.6254868647565715e-26,6.498456718852073e-19,1.596393864078679e-22
254,2.068472179580015e-26,1.0154487304192849e-18,2.899003212192983e-20
255,1.6414617715838814e-26,1.1509353357757435e-18,8.284139609218278e-20
256,1.2922330488425394e-26,1.0217783991904395e-18,1.2718732009354322e-19
257,1.0351432798310117e-26,7.124240961526811e-19,1.4051028373664748e-19
258,8.17890986533145e-27,3.644816535540744e-19,1.2025378335130717e-19
259,6.462348535570529e-27,1.0592466564274484e-19,7.93041353720816e-20
260,5.126018162126135e-27,2.0045997308268472e-21,3.675399457517052e-20
261,4.023979477532381e-27,4.2795604889259536e-20,8.240252684075038e-21
262,3.19646438795554e-27,1.640562963978856e-19,6.338747047927332e-23
263,2.5882526300301397e-27,2.8536839808056774e-19,8.686953656644332e-21
264,2.0447274663328626e-27,3.461720637950184e-19,2.454591566351004e-20
265,1.6155871338926322e-27,3.255820514025652e-19,3.751742070365243e-20
266,1.2818989709841442e-27,2.416529925082256e-19,4.132832335626841e-20
267,1.0263080376925364e-27,1.3506057879606195e-19,3.527969746312441e-20
268,7.636173562539394e-28,4.7350194314737273e-20,2.3195741006793236e-20
269,6.310887241768094e-28,3.799715198440953e-21,1.0696237980369988e-20
270,4.835717349004802e-28,6.775850000349901e-21,2.3639762853111663e-21
271,4.0389678347315804e-28,3.989265678089477e-20,2.4268649416851284e-23
272,3.0923347484663663e-28,7.883332365401627e-20,2.611297607877143e-21
273,2.271919407036514e-28,1.0293119897904681e-19,7.297316912353087e-21
274,1.9248206087392688e-28,1.0265775410793044e-19,1.1104062044750917e-20
275,1.4278382384500314e-28,8.089815921085563e-20,1.2196644490379579e-20
276,1.0097419586828951e-28,4.8924006237865626e-20,1.0384942285855307e-20
277,1.0097419586828951e-28,1.9881164452935638e-20,6.8069038191174e-21
278,5.679798517591285e-29,3.0048293775226467e-21,3.1228094084342192e-21
279,5.679798517591285e-29,7.327319569231214e-22,6.800937796619846e-22
280,2.524354896707238e-29,9.230929389291679e-21,9.04985805862795e-24
281,2.524354896707238e-29,2.1343996571396466e-20,7.87402460757161e-22
282,2.524354896707238e-29,3.022602625526429e-20,2.1762772797987944e-21
283,1.4199496293978212e-29,3.2025024530174914e-20,3.2967868979414172e-21
284,6.310887241768095e-30,2.675114985067226e-20,3.61065120323845e-21
285,6.310887241768095e-30,1.738162941825847e-20,3.0662821831979445e-21
286,6.310887241768095e-30,7.972686608739347e-21,2.0035313520482184e-21
287,6.310887241768095e-30,1.7587788745562815e-21,9.144184563090988e-22
288,6.310887241768095e-30,1.917279098485356e-23,1.9618150455277315e-22
289,6.310887241768095e-30,1.99275109446183e-21,3.305731878520418e-24
290,6.310887241768095e-30,5.640203838275894e-21,2.381117099188498e-22
291,6.310887241768095e-30,8.752989595084253e-21,6.509963706493126e-22
292,6.310887241768095e-30,9.88074279911588e-21,9.817421691560258e-22
293,6.310887241768095e-30,8.742064107416353e-21,1.0720026865094668e-21
294,6.310887241768095e-30,6.0708289197468595e-21,9.078970694233815e-22
295,6.310887241768095e-30,3.085369561057146e-21,5.913147462439923e-22
296,6.310887241768095e-30,8.815227293694419e-22,2.6842238463716904e-22
297,6.310887241768095e-30,1.3241203843533832e-23,5.66939036569389e-23
298,6.310887241768095e-30,3.877787877128741e-22,1.1928058092093883e-24
299,6.310887241768095e-30,1.4468179265404786e-21,7.221548665185683e-23
300,6.310887241768095e-30,2.4956592671753693e-21,1.9525017457920832e-22


==> PythonExperiment_fSFHasLRvs.NAGvs.NAGQG_LOSS_HimmelblauFunction.csv <==
Iterations,fSFHasLRrawgradientmethod,naiveNAGwithfSFHasLR,enhancedNAGwithQGandfSFHasLR
0,170.0,170.0,170.0
1,17041.999996453007,166.30400270611912,164.26295662812078
2,3793.6598869366753,5710.3457052229805,9015.542882305192
3,761.4532971651553,673.4664648787899,814.3826377840754
4,124.8867337218206,8.981779280174191,17.99032310018083
5,19.060134955694252,8.718358378484822,16.368000173691364
6,4.015786563370733,2.9957845753554255,1.8412598272438343
7,1.5165396723745015,1.689215819043766,0.3337009169339559
8,0.755999928534572,1.5850616622403004,0.5974600438727997
9,0.40702859122058427,1.0760878085831564,0.37125427297970925
10,0.2265091686720846,0.5168452154517074,0.13391666319786086
11,0.12888983089428374,0.13798800523719462,0.01875124145733685
12,0.07456545678645979,0.003662742052457794,0.0014341245530085007
13,0.04367532130904685,0.025265794646927468,0.015594453401441763
14,0.025820989753115108,0.06839546773444197,0.019586582626307456
15,0.015373005866216895,0.07022207872187558,0.011726441246383846
16,0.00920156918111754,0.04215614649026851,0.003417649251009208
17,0.005530140653646793,0.01443783334503043,0.00014296779443578834
18,0.0033340390239276563,0.0014570084690679638,0.0003827567125433384
19,0.0020149007822771025,0.0005864559540978268,0.0011054206916788745
20,0.0012199644168724756,0.0036789174078608764,0.0010380341423390333
21,0.0007397221066758993,0.005242645352683803,0.0005014420597797063
22,0.0004490320594115024,0.00421621742723388,9.69802834137624e-05
23,0.00027281282806487236,0.002091971783401086,7.500715438500171e-07
24,0.0001658619618529273,0.0005032096600101607,5.4716682537873506e-05
25,0.00010089232511614572,1.5713770232100918e-06,8.894459088691925e-05
26,6.139713400430815e-05,0.00019195767375312673,6.45005209349251e-05
27,3.7374663015687306e-05,0.0004572948095957515,2.3408530476082996e-05
28,2.2757000110413722e-05,0.00048189338568324457,1.9666785600682894e-06
29,1.3859175140718625e-05,0.00030657146998564025,1.4776175488227466e-06
30,8.441619657936802e-06,0.0001105883802275523,6.572096748217324e-06
31,5.142398052739434e-06,1.056185999391096e-05,7.327885544299214e-06
32,3.1328946716726936e-06,6.920689469175005e-06,4.108714546043177e-06
33,1.908786097603774e-06,3.908620238357996e-05,1.006744180340663e-06
34,1.1630361422185258e-06,5.590270669404915e-05,2.108100513810535e-09
35,7.086768788140111e-07,4.515984642313124e-05,3.55297843499336e-07
36,4.3183538743760515e-07,2.2124025504598915e-05,7.196461445950855e-07
37,2.6314785389295083e-07,4.917975381854983e-06,5.964073997241411e-07
38,1.6035795971835125e-07,4.3713142586111925e-09,2.5128785704676684e-07
39,9.772109020715101e-08,2.909183951210641e-06,3.18735591728018e-08
40,5.9551351350267716e-08,6.353529262804337e-06,7.511630350822762e-09
41,3.629102714021979e-08,6.5508263767181975e-06,5.674122070940545e-08
42,2.2116187988600993e-08,4.104483849262047e-06,7.34632919504352e-08
43,1.347795242174485e-08,1.422143563614065e-06,4.643400045621374e-08
44,8.213714835407284e-09,1.040217233062309e-07,1.3639898972930272e-08
45,5.00560905624262e-09,1.4769536271977227e-07,3.021748521998702e-10
46,3.050531313423431e-09,6.684762953309804e-07,2.935908843440776e-09
47,1.8590669278055418e-09,9.140277107730624e-07,7.51880081127045e-09
48,1.1329619542411347e-09,7.19206980369248e-07,7.018994803429333e-09
49,6.904563423836086e-10,3.395281136969275e-07,3.348309556391639e-09
50,4.207824188373055e-10,6.737168051730505e-08,5.701310453332723e-10
51,2.5643618740400364e-10,1.259533886766267e-09,3.432156803517825e-11
52,1.5627925083197079e-10,6.02036490192109e-08,5.881781902801745e-10
53,9.524091329895649e-11,1.2007906461399872e-07,8.849610210050346e-10
54,5.804247923783943e-11,1.1922241583257272e-07,6.231749946717929e-10
55,3.53727229819518e-11,7.216087268476962e-08,2.1287262233209687e-10
56,2.155713971768298e-11,2.338752709696464e-08,1.1502691418988867e-11
57,1.3137534278914758e-11,1.1302939106325904e-09,2.6757610490720297e-11
58,8.006388354140024e-12,3.878367175620435e-09,9.040350738678943e-11
59,4.8793221496044856e-12,1.435908753595754e-08,9.479315680668986e-11
60,2.973598788163515e-12,1.858349802668931e-08,5.0535128798105265e-11
61,1.8121964753870744e-12,1.4086979019916617e-08,1.081935186582455e-11
62,1.1044046196116488e-12,6.325074817527236e-09,6.347992584887e-14
63,6.730559465352763e-13,1.0834169934651169e-09,6.725854957527415e-12
64,4.1017967155074923e-13,8.200110653903214e-11,1.1897098077110693e-11
65,2.499753077827898e-13,1.4730141635648823e-09,9.287650778757028e-12
66,1.5234215617619487e-13,2.688697484239917e-09,3.618717788135549e-12
67,9.284170154646152e-14,2.5546308595853335e-09,3.3169693239664114e-13
68,5.658040987289174e-14,1.4805807589665821e-09,2.4573634796704005e-13
69,3.448173413274172e-14,4.416011001395341e-10,1.1823784981084732e-12
70,2.1014163186428126e-14,1.112102980463011e-11,1.396478974982459e-12
71,1.2806637503296486e-14,1.1312246444514774e-10,8.256431316351207e-13
72,7.804734256370831e-15,3.5235069628815474e-10,2.1323421982776676e-13
73,4.756430272224681e-15,4.3067283973703666e-10,5.427821393992171e-16
74,2.898705856384129e-15,3.1283808537058366e-10,8.080843510872799e-14
75,1.7665550609862782e-15,1.3241342791045405e-10,1.7156965568181959e-13
76,1.076589639266598e-15,1.885772774409598e-11,1.4830248818177864e-13
77,6.561047846812794e-16,3.969737059217108e-12,6.504379159041884e-14
78,3.9984920617586475e-16,3.990388220811001e-11,8.595481445097918e-15
79,2.436796037555878e-16,6.696763302235158e-11,2.066665666020626e-15
80,1.4850539458443494e-16,6.072461114949103e-11,1.627480558898344e-14
81,9.05034828492342e-17,3.351523551994516e-11,2.1802766472159306e-14
82,5.515542740180923e-17,9.065325810769373e-12,1.4231494804129316e-14
83,3.36133024408212e-17,6.626901685856338e-14,4.310628480605337e-15
84,2.0484919796859434e-17,3.5124992366874713e-12,9.81425727356142e-17
85,1.2484109100037313e-17,9.426260145496727e-12,9.846541773540792e-16
86,7.608169947062378e-18,1.0882986331421178e-11,2.5909457533044752e-15
87,4.636636585167698e-18,7.551096065069525e-12,2.483149359322234e-15
88,2.8256974215443063e-18,2.9903549907886905e-12,1.2145988876326748e-15
89,1.7220603202080883e-18,3.3726320543100133e-13,2.1146964792676816e-16
90,1.0494741122778462e-18,1.715932147329017e-13,1.3320653178662823e-17
91,6.395781770324011e-19,1.1561943636223327e-12,2.305451327859418e-16
92,3.897778622650762e-19,1.7932259602696225e-12,3.5424198056331576e-16
93,2.375409507523494e-19,1.5498129951228912e-12,2.546920623416861e-16
94,1.4476549858372666e-19,8.110745035138546e-13,8.868567663697814e-17
95,8.822352930047507e-20,1.9581668305704796e-13,4.827303708168692e-18
96,5.3766486496932914e-20,1.6798568778941195e-18,1.1771305221689196e-17
97,3.276662301151571e-20,1.1360796280001736e-13,4.0312232100031794e-17
98,1.9969222278948502e-20,2.6774481070639993e-13,4.299291591971459e-17
99,1.2169491654263852e-20,2.9226150789868246e-13,2.329990773551188e-17
100,7.41670453854342e-21,1.9324381249986002e-13,5.053698286690826e-18
101,4.5199186991813215e-21,7.10719267009334e-14,3.3527824958508255e-20
102,2.7545503306442096e-21,5.918042813981266e-15,3.3030660761049955e-18
103,1.678662590162368e-21,7.024128618144284e-15,5.9155917983156305e-18
104,1.0230235553602199e-21,3.5113183992550966e-14,4.682261106654602e-18
105,6.235024381779162e-22,5.0575946628869446e-14,1.8472334127261937e-18
106,3.799755042227554e-22,4.1630419775187474e-14,1.6958872493910772e-19
107,2.3158592434472502e-22,2.0576656794293293e-14,1.3248542466335986e-19
108,1.410993375996485e-22,4.351061871502551e-15,6.384854019824381e-19
109,8.599635576267869e-23,5.433199879785474e-17,7.6228438896887225e-19
110,5.2408210896629486e-23,3.77989088777622e-15,4.556842924548763e-19
111,3.193860910310039e-23,7.943046600698883e-15,1.186165243805574e-19
112,1.946758830513465e-23,8.206792209073864e-15,2.560353838364966e-22
113,1.1858930210969366e-23,5.160552018384668e-15,4.7110480896114437e-20
114,7.229257808381955e-24,1.7485185749115006e-15,1.0061039317382704e-19
115,4.407422675454969e-24,9.610501326876192e-17,8.776327136197454e-20
116,2.6846829870843562e-24,2.7911339898914663e-16,3.880978415909121e-20
117,1.635785128509911e-24,1.1035402214765896e-15,5.1258325242224745e-21
118,9.95813830540313e-25,1.4825714166702194e-15,1.3111390344474728e-21
119,6.05573807058341e-25,1.16162106004121e-15,1.0193120184436966e-20
120,3.7023845523009313e-25,5.4006806290866e-16,1.3741642598412964e-20
121,2.2611987873345604e-25,9.765709576129872e-17,9.03582379713918e-21
122,1.3723024307224721e-25,6.063190289923897e-18,2.7498883425546398e-21
123,8.399554260521767e-26,1.2835718012878716e-16,5.990628646910089e-23
124,5.083498559334722e-26,2.4345447561112544e-16,6.575565379371305e-22
125,3.097462344350303e-26,2.3834975930428667e-16,1.7302486880888996e-21
126,1.9011547815826385e-26,1.4225045333498857e-16,1.6678940045619334e-21
127,1.1537090738857298e-26,4.3992637034923966e-17,8.203337203585718e-22
128,6.856778988181035e-27,1.2987495982762026e-18,1.426323152195464e-22
129,4.146252917841638e-27,1.089683153934769e-17,9.77085957106004e-24
130,2.5148885658445856e-27,3.5585881538066763e-17,1.6258644137658515e-22
131,1.5461673742331831e-27,4.4760079839564967e-17,2.504814023224008e-22
132,1.0097419586828951e-27,3.3364124593310906e-17,1.8090881821750511e-22
133,6.066340361149581e-28,1.4526358676200412e-17,6.314928181755089e-23
134,3.4394335467636115e-28,2.1759298816277836e-18,3.350110037604531e-24
135,1.672385119068545e-28,4.001713928851287e-19,8.787342504310312e-24
136,9.150786500563737e-29,4.425574402307666e-18,2.9911148224261004e-23
137,7.888609052210118e-29,7.651285014970018e-18,3.2004807154822916e-23
138,5.127595883936577e-29,7.104756439175342e-18,1.73709167147757e-23
139,2.8398992587956425e-29,4.0157618251081844e-18,3.754682086012558e-24
140,1.262177448353619e-29,1.121041707615762e-18,3.1633322299362573e-26
141,6.310887241768095e-30,1.0836281806301233e-20,2.5740342010744362e-24
142,6.310887241768095e-30,4.206839006647317e-19,4.6018240349112985e-24
143,6.310887241768095e-30,1.1704257398157461e-18,3.649541915703797e-24
144,6.310887241768095e-30,1.3827179316204506e-18,1.4407124484232383e-24
145,6.310887241768095e-30,9.798724617716935e-19,1.297581525779938e-25
146,6.310887241768095e-30,3.975078105917175e-19,1.1059829891198586e-25
147,6.310887241768095e-30,4.7189428943772034e-20,5.206142764269433e-25
148,6.310887241768095e-30,2.1496021045620912e-20,6.15399858493774e-25
149,6.310887241768095e-30,1.5436200808075194e-19,3.680667211580197e-25
150,6.310887241768095e-30,2.452202445634732e-19,9.409296219204663e-26
151,6.310887241768095e-30,2.1612678058975676e-19,7.651950780643815e-29
152,6.310887241768095e-30,1.1541338193162948e-19,4.098053516532634e-26
153,6.310887241768095e-30,2.868721260136881e-20,8.540208159922674e-26
154,6.310887241768095e-30,3.162745317422773e-24,7.291599119138856e-26
155,6.310887241768095e-30,1.6120310978688348e-20,3.1128451320021126e-26
156,6.310887241768095e-30,3.9094444453446003e-20,3.458366208488916e-27
157,6.310887241768095e-30,4.3496325118351113e-20,1.4451931783648936e-27
158,6.310887241768095e-30,2.9279661314653675e-20,8.977237101415114e-27
159,6.310887241768095e-30,1.1002172032647625e-20,1.1871567762671007e-26
160,6.310887241768095e-30,9.697272101466127e-22,7.093437259747338e-27
161,6.310887241768095e-30,1.0376648397935317e-21,1.8459345182171676e-27
162,6.310887241768095e-30,5.432511519941016e-21,3.1554436208840472e-30
163,6.310887241768095e-30,7.982784823497968e-21,7.699282434957075e-28
164,6.310887241768095e-30,6.681215210622825e-21,1.7165613297609217e-27
165,6.310887241768095e-30,3.3613962429653964e-21,1.7575820968324143e-27
166,6.310887241768095e-30,7.311347281602151e-22,9.34011311781678e-28
167,6.310887241768095e-30,6.848628477308291e-24,1.8301573001127474e-28
168,6.310887241768095e-30,6.14372272501415e-22,1.9721522630525295e-29
169,6.310887241768095e-30,1.3218058664574647e-21,2.524354896707238e-28
170,6.310887241768095e-30,1.3881330168448524e-21,3.415767719606981e-28
171,6.310887241768095e-30,8.86677745269583e-22,2.0510383535746307e-28
172,6.310887241768095e-30,3.064038528677142e-22,5.679798517591285e-29
173,6.310887241768095e-30,1.8039374568893735e-23,3.1554436208840472e-30
174,6.310887241768095e-30,4.702262594224943e-23,3.155443620884047e-29
175,6.310887241768095e-30,1.925160008255131e-22,7.888609052210118e-29
176,6.310887241768095e-30,2.630823729661445e-22,6.310887241768094e-29
177,6.310887241768095e-30,2.0919790433756343e-22,3.155443620884047e-29
178,6.310887241768095e-30,9.885981198402563e-23,7.099748146989106e-30
179,6.310887241768095e-30,1.842319957549445e-23,0.0
180,6.310887241768095e-30,9.781622789250876e-25,3.1554436208840472e-30
181,6.310887241768095e-30,2.3311117428319537e-23,2.524354896707238e-29
182,6.310887241768095e-30,4.5118101146879687e-23,1.262177448353619e-29
183,6.310887241768095e-30,4.486289833315345e-23,1.5777218104420236e-29
184,6.310887241768095e-30,2.7146230983367524e-23,3.1554436208840472e-30
185,6.310887241768095e-30,8.564284194750019e-24,1.5777218104420236e-29
186,6.310887241768095e-30,2.7935773464410647e-25,3.155443620884047e-29
187,6.310887241768095e-30,2.0459896437812162e-24,1.5777218104420236e-29
188,6.310887241768095e-30,6.867927170493618e-24,1.262177448353619e-29
189,6.310887241768095e-30,8.767854484507733e-24,6.310887241768095e-30
190,6.310887241768095e-30,6.61397706788487e-24,2.9187853493177437e-29
191,6.310887241768095e-30,2.9188169037539525e-24,3.1554436208840472e-30
192,6.310887241768095e-30,4.499638937553495e-25,6.310887241768095e-30
193,6.310887241768095e-30,7.486289990547402e-26,3.155443620884047e-29
194,6.310887241768095e-30,8.838397582096216e-25,1.262177448353619e-29
195,6.310887241768095e-30,1.5591078485224286e-24,1.262177448353619e-29
196,6.310887241768095e-30,1.461730858381947e-24,0.0
197,6.310887241768095e-30,8.379406753002423e-25,0.0
198,6.310887241768095e-30,2.398334367098181e-25,3.155443620884047e-29
199,6.310887241768095e-30,3.0355367632904534e-27,0.0
200,6.310887241768095e-30,8.474259388246197e-26,8.204153414298523e-29
201,6.310887241768095e-30,2.4224971766251007e-25,1.9721522630525295e-29
202,6.310887241768095e-30,2.9051538328755246e-25,2.2876966251409342e-29
203,6.310887241768095e-30,2.072148271398345e-25,1.5777218104420236e-29
204,6.310887241768095e-30,8.407679527845544e-26,6.310887241768095e-30
205,6.310887241768095e-30,1.0024844383548618e-26,3.1554436208840472e-30
206,6.310887241768095e-30,4.938269266683534e-27,1.262177448353619e-29
207,6.310887241768095e-30,3.400937134588826e-26,1.262177448353619e-29
208,6.310887241768095e-30,5.4235764955755e-26,3.1554436208840472e-30
209,6.310887241768095e-30,4.8701116844724385e-26,3.1554436208840472e-30
210,6.310887241768095e-30,2.64457729866292e-26,1.262177448353619e-29
211,6.310887241768095e-30,6.916732416977832e-27,1.262177448353619e-29
212,6.310887241768095e-30,1.262177448353619e-29,3.1554436208840472e-30
213,6.310887241768095e-30,3.685558149192567e-27,3.549874073494553e-29
214,6.310887241768095e-30,9.186285241298682e-27,3.1554436208840472e-30
215,6.310887241768095e-30,1.0423219140685229e-26,3.155443620884047e-29
216,6.310887241768095e-30,7.371116298385134e-27,3.1554436208840472e-30
217,6.310887241768095e-30,2.7547022810317732e-27,3.155443620884047e-29
218,6.310887241768095e-30,3.281661365719409e-28,3.155443620884047e-29
219,6.310887241768095e-30,1.672385119068545e-28,0.0
220,6.310887241768095e-30,1.2818989709841442e-27,7.888609052210118e-31
221,6.310887241768095e-30,1.944542131369794e-27,6.310887241768095e-30
222,6.310887241768095e-30,1.681851449931197e-27,3.549874073494553e-29
223,6.310887241768095e-30,8.74057882984881e-28,2.9187853493177437e-29
224,6.310887241768095e-30,1.806491472956117e-28,1.262177448353619e-29
225,6.310887241768095e-30,2.9187853493177437e-29,1.262177448353619e-29
226,6.310887241768095e-30,2.3034738432453545e-28,6.310887241768095e-30
227,6.310887241768095e-30,4.5753932502818685e-28,3.155443620884047e-29
228,6.310887241768095e-30,3.944304526105059e-28,3.1554436208840472e-30
229,6.310887241768095e-30,2.0510383535746307e-28,3.1554436208840472e-30
230,6.310887241768095e-30,1.0097419586828951e-28,3.1554436208840472e-30
231,6.310887241768095e-30,2.9187853493177437e-29,0.0
232,6.310887241768095e-30,1.262177448353619e-29,0.0
233,6.310887241768095e-30,3.155443620884047e-29,1.262177448353619e-29
234,6.310887241768095e-30,5.36425415550288e-29,6.310887241768095e-30
235,6.310887241768095e-30,1.262177448353619e-29,3.1554436208840472e-30
236,6.310887241768095e-30,0.0,2.9187853493177437e-29
237,6.310887241768095e-30,4.1020767071492614e-29,6.310887241768095e-30
238,6.310887241768095e-30,7.888609052210118e-31,1.262177448353619e-29
239,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
240,6.310887241768095e-30,2.9187853493177437e-29,2.8398992587956425e-29
241,6.310887241768095e-30,2.8398992587956425e-29,3.155443620884047e-29
242,6.310887241768095e-30,1.262177448353619e-29,2.524354896707238e-29
243,6.310887241768095e-30,3.1554436208840472e-30,6.310887241768095e-30
244,6.310887241768095e-30,5.36425415550288e-29,5.36425415550288e-29
245,6.310887241768095e-30,1.262177448353619e-29,1.262177448353619e-29
246,6.310887241768095e-30,6.310887241768095e-30,6.310887241768095e-30
247,6.310887241768095e-30,3.1554436208840472e-30,3.1554436208840472e-30
248,6.310887241768095e-30,1.5777218104420236e-29,1.5777218104420236e-29
249,6.310887241768095e-30,2.2876966251409342e-29,4.1020767071492614e-29
250,6.310887241768095e-30,2.524354896707238e-29,7.888609052210118e-31
251,6.310887241768095e-30,7.888609052210118e-29,6.310887241768095e-30
252,6.310887241768095e-30,3.155443620884047e-29,3.155443620884047e-29
253,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
254,6.310887241768095e-30,3.1554436208840472e-30,3.1554436208840472e-30
255,6.310887241768095e-30,0.0,0.0
256,6.310887241768095e-30,0.0,0.0
257,6.310887241768095e-30,3.1554436208840472e-30,3.1554436208840472e-30
258,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
259,6.310887241768095e-30,0.0,0.0
260,6.310887241768095e-30,8.204153414298523e-29,8.204153414298523e-29
261,6.310887241768095e-30,1.5777218104420236e-29,2.524354896707238e-29
262,6.310887241768095e-30,2.524354896707238e-29,4.1020767071492614e-29
263,6.310887241768095e-30,1.5777218104420236e-29,1.262177448353619e-29
264,6.310887241768095e-30,3.1554436208840472e-30,1.262177448353619e-29
265,6.310887241768095e-30,3.1554436208840472e-30,1.262177448353619e-29
266,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
267,6.310887241768095e-30,3.155443620884047e-29,2.9187853493177437e-29
268,6.310887241768095e-30,0.0,3.1554436208840472e-30
269,6.310887241768095e-30,7.888609052210118e-31,7.099748146989106e-30
270,6.310887241768095e-30,2.8398992587956425e-29,2.9187853493177437e-29
271,6.310887241768095e-30,2.9187853493177437e-29,2.8398992587956425e-29
272,6.310887241768095e-30,3.1554436208840472e-30,7.099748146989106e-30
273,6.310887241768095e-30,6.310887241768095e-30,6.310887241768095e-30
274,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
275,6.310887241768095e-30,6.310887241768095e-30,3.1554436208840472e-30
276,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
277,6.310887241768095e-30,0.0,0.0
278,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
279,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
280,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
281,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
282,6.310887241768095e-30,1.5777218104420236e-29,1.5777218104420236e-29
283,6.310887241768095e-30,3.549874073494553e-29,2.9187853493177437e-29
284,6.310887241768095e-30,0.0,1.5777218104420236e-29
285,6.310887241768095e-30,3.549874073494553e-29,2.9187853493177437e-29
286,6.310887241768095e-30,7.888609052210118e-31,7.099748146989106e-30
287,6.310887241768095e-30,6.310887241768094e-29,7.888609052210118e-29
288,6.310887241768095e-30,3.549874073494553e-29,3.155443620884047e-29
289,6.310887241768095e-30,3.155443620884047e-29,2.9187853493177437e-29
290,6.310887241768095e-30,3.1554436208840472e-30,3.1554436208840472e-30
291,6.310887241768095e-30,3.155443620884047e-29,3.155443620884047e-29
292,6.310887241768095e-30,0.0,0.0
293,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29
294,6.310887241768095e-30,7.099748146989106e-30,7.099748146989106e-30
295,6.310887241768095e-30,7.099748146989106e-30,7.099748146989106e-30
296,6.310887241768095e-30,2.8398992587956425e-29,2.8398992587956425e-29
297,6.310887241768095e-30,8.204153414298523e-29,7.888609052210118e-29
298,6.310887241768095e-30,1.262177448353619e-29,1.262177448353619e-29
299,6.310887241768095e-30,2.9187853493177437e-29,3.155443620884047e-29
300,6.310887241768095e-30,2.9187853493177437e-29,2.9187853493177437e-29


==> PythonExperiment_fSFHasLRvs.NAGvs.NAGQG_LOSS_RosenbrockFunction.csv <==
Iterations,fSFHasLRrawgradientmethod,naiveNAGwithfSFHasLR,enhancedNAGwithQGandfSFHasLR
0,1.0,1.0,1.0
1,0.9801010000000099,0.9997980305948517,0.9798051227780039
2,0.9606165184920148,0.9799030787644369,1.6563148141567319
3,0.9415683778411794,0.9549730403763408,0.5538809471749864
4,0.922973827859051,0.9255956443642894,0.5139354543990168
5,0.9048465806983136,0.8924100522457792,0.4998338578114447
6,0.8871968825929436,0.8561286224789195,0.4871517695429704
7,0.8700316519118597,0.8175266341216513,0.4738394508972776
8,0.8533546719330954,0.7774118626169697,0.46008431902728225
9,0.8371668258989396,0.7365817618309554,0.44604339126242976
10,0.8214663619019366,0.6957775243651761,0.43185198740247493
11,0.8062491758305936,0.6556445534963874,0.41762387900620757
12,0.7915091017944059,0.6167064174760151,0.4034531686654094
13,0.7772382009669718,0.5793550322060758,0.3894165923890719
14,0.7634270414644402,0.5438555268992896,0.3755758500705959
15,0.7500649635725235,0.510361508417381,0.3619797888352335
16,0.7371403262407284,0.47893568749031673,0.3486663812233228
17,0.7246407322036064,0.4495715801443116,0.3356644775001465
18,0.7125532303233906,0.422213423504414,0.3229953316255177
19,0.7008644947598656,0.3967728623936312,0.3106739133239574
20,0.6895609813647889,0.3731420205998518,0.29871002548332437
21,0.6786290622862009,0.3512032020184071,0.28710924874599847
22,0.6680551401769492,0.330835756144296,0.275873735349438
23,0.6578257436599854,0.31192071209023386,0.2650028731124822
24,0.6479276058391104,0.2943437390720747,0.2544938386169548
25,0.6383477276849475,0.27799689817875695,0.24434205651110516
26,0.6290734280961473,0.26277954902076306,0.23454157970807396
27,0.6200923823558261,0.24859868378494845,0.2250854032078105
28,0.6113926505899746,0.23536888666808586,0.21596572240536488
29,0.6029626977015582,0.223012058964676,0.2071741450908029
30,0.5947914061116202,0.21145700706113238,0.19870186489968916
31,0.5868680824946045,0.20063895933897458,0.19053980272764467
32,0.5791824595547598,0.19049905573980852,0.18267872156028866
33,0.5717246937575782,0.18098383815934999,0.17510931927040974
34,0.5644853598070141,0.1720447590796745,0.16782230317660937
35,0.5574554425469441,0.1636377185314628,0.16080844952209922
36,0.5506263268644339,0.15572263458189456,0.15405865050074227
37,0.5439897860827485,0.14826304933343135,0.14756395101377817
38,0.537537969253215,0.14122577037018194,0.14131557697100253
39,0.5312633876863367,0.1345805463325713,0.1353049566424944
40,0.5251589010030939,0.12829977457939112,0.12952373631109365
41,0.5192177029362784,0.12235823852971639,0.12396379126310908
42,0.5134333070681047,0.11673287214199822,0.11861723297794649
43,0.5077995326533128,0.11140254899928818,0.11347641323042322
44,0.5023104906457483,0.10634789357059775,0.10853392569743515
45,0.49696057002019134,0.1015511123703062,0.10378260555915166
46,0.4917444244593303,0.09699584291478373,0.09921552750053973
47,0.48665695945762955,0.09266701856143021,0.09482600244886202
48,0.48169331987887015,0.08855074749967812,0.09060757332444265
49,0.47684887799188463,0.08463420433984953,0.08655401003345552
50,0.4721192219990254,0.08090553291053006,0.08265930389110768
51,0.4675001450638645,0.0773537590266041,0.07891766162998812
52,0.4629876348381943,0.07396871212773791,0.07532349912039824
53,0.4585778634833146,0.0707409548111045,0.0718714349062178
54,0.45426717817664747,0.06766171939316099,0.06855628364051924
55,0.4500520920916905,0.06472285073421151,0.06537304948905598
56,0.4459292758370745,0.061916754647325475,0.06231691955638659
57,0.4418955493388594,0.05923635129097935,0.05938325737830025
58,0.4379478741490993,0.05667503301356478,0.0565675965150043
59,0.43408334616300986,0.05422662617863145,0.05386563427190943
60,0.4302991887267164,0.05188535655330338,0.05127322556854389
61,0.42659274611746595,0.04964581788954629,0.04878637697092308
62,0.4229614773783125,0.04750294336961133,0.046401240898416615
63,0.41940295048956333,0.04545197962369962,0.04411411001263922
64,0.41591483685968755,0.04348846306027818,0.04192141179301604
65,0.41249490611889345,0.04160819827804894,0.03981970330133358
66,0.4091410211991487,0.0398072383537964,0.037805666135693826
67,0.4058511336850463,0.038081866822620235,0.035876101572766744
68,0.402623279420558,0.036428581186755245,0.03402792589602591
69,0.3994555743573982,0.03484407780660611,0.032258165906696785
70,0.39634621063137865,0.033325238043056246,0.030563954613406802
71,0.393293452853818,0.03186911553378318,0.028942527095964433
72,0.390295634605723,0.030472924498447882,0.02739121653827686
73,0.3873511551231052,0.02913402897839656,0.025907450425120777
74,0.38445847616242684,0.0278499329260922,0.024488746897284797
75,0.38161611903577564,0.0266182710680133,0.02313271125948648
76,0.3788226618059464,0.025436800472348052,0.02183703263541842
77,0.3760767366321748,0.024303392759580853,0.020599480764282255
78,0.3733770272577923,0.023216026900108305,0.019417902933217168
79,0.37072226663158825,0.022172782548421154,0.01829022104011092
80,0.36811123465513856,0.02117183386821598,0.017214428781390016
81,0.3655427560488278,0.020211443807125137,0.016188588959514916
82,0.3630156983297133,0.01928995878362807,0.015210830905049991
83,0.36052896989479966,0.018405803752185337,0.014279348008335357
84,0.3580815182036712,0.01755747761575931,0.013392395355950597
85,0.3556723280547932,0.016743548957695052,0.012548287467329776
86,0.3533004199501427,0.015962652067461797,0.011745396127059061
87,0.35096484854314247,0.015213483237033537,0.010982148308560891
88,0.3486647011651821,0.014494797306740597,0.010257024185040112
89,0.34639909642629146,0.013805404441279279,0.00956855522373841
90,0.34416718288579895,0.013144167118240634,0.008915322359709522
91,0.34196813778906376,0.012509997313036926,0.008295954245491937
92,0.3398011658665948,0.011901853865474566,0.007709125573214565
93,0.33766549819210556,0.011318740014467159,0.007153555465825796
94,0.3355603910962494,0.010759701088509327,0.0066280059342855675
95,0.3334851251329789,0.010223822340556427,0.006131280397705114
96,0.331439004095656,0.009710226916885632,0.0056622222635573545
97,0.3294213540802097,0.009218073950360076,0.005219713565215422
98,0.32743152259279595,0.008746556769288368,0.004802673654204489
99,0.3254688776995705,0.008294901213773655,0.004410057944675523
100,0.3235328072163192,0.007862364052086514,0.004040856707727243
101,0.3216227179358291,0.007448231490180102,0.003694093913314747
102,0.319738034891001,0.007051817767999713,0.0033688261175914094
103,0.3178782006518271,0.006672463836726711,0.003064141393632788
104,0.31604267465446073,0.006309536111542886,0.0027791583035893007
105,0.3142309325607089,0.005962425294910344,0.00251302491040782
106,0.31244246564637806,0.005630545265736056,0.00226491782735096
107,0.3106767802169858,0.0053133320301339895,0.0020340413036277327
108,0.3089333970494438,0.005010242729812679,0.001819626344529441
109,0.3072118508583898,0.004720754704405646,0.0016209298645415684
110,0.30551168978592647,0.004444364604328138,0.001437233871975167
111,0.30383247491358917,0.004180587550988398,0.0012678446837305632
112,0.3021737797954355,0.003928956341406889,0.0011120921688720492
113,0.3005351900112087,0.0036890206945042843,0.0009693290197549416
114,0.29891630273858155,0.0034603465365106246,0.0008389300495058409
115,0.2973167263435515,0.0032425153231240636,0.0007202915147135476
116,0.295736079988096,0.003035123396210694,0.000612830462241834
117,0.29417399325425686,0.002837781372987143,0.0005159840991263414
118,0.2926301057838604,0.0026501135657668973,0.000429209184566466
119,0.2911040669331248,0.002471757430479659,0.00035198144306927367
120,0.2895955354414476,0.002302363042291967,0.00028379499784622695
121,0.28810417911370206,0.0021415925967677002,0.00022416182360527332
122,0.2866296745154078,0.0019891199351089726,0.00017261121792044957
123,0.2851717066801734,0.0018446300921126332,0.00012868929039876808
124,0.2837299688288419,0.0017078188655653744,9.195846890001158e-05
125,0.28230416209979864,0.0015783924058819713,6.199702209901191e-05
126,0.2808939952899281,0.0014560668248669113,3.839859771245191e-05
127,0.27949918460573653,0.001340567822549873,2.0771775742926243e-05
128,0.27811945342417554,0.001231630331111283,8.739636122327577e-06
129,0.2767545320627341,0.0011289981749745266,1.9393401644442876e-06
130,0.27540415755837844,0.0010324237461986035,2.1725263188629366e-08
131,0.2740680734549504,0.0009416676943574466,2.650912298059048e-06
132,0.27274602959864613,0.0008564986301414096,9.503925232482945e-06
133,0.271437781941222,0.0007766928419623338,2.0270322413534863e-05
134,0.270143092350587,0.0007020340248863908,3.465183910327977e-05
135,0.2688617284284638,0.0006323130212587845,5.236204079272745e-05
136,0.267593463334808,0.0005673275724217795,7.312598686918308e-05
137,0.2663380756187004,0.0005068820809623037,9.667990422650533e-05
138,0.26509534905542964,0.00045078738295804,0.00012277087042585438
139,0.2638650724895084,0.0003988605297213143,0.0001511565060314825
140,0.26264703968336706,0.0003509245785686925,0.00018160467576257245
141,0.26144104917148875,0.0003068083921708312,0.00021389319811757515
142,0.2602469041197592,0.0002663464460621833,0.0002478095631424123
143,0.25906441218981324,0.0002293786439135901,0.0002831506580281093
144,0.2578933854081716,0.00019575014019273125,0.0003197225002368382
145,0.25673364003997357,0.00016531116985809768,0.0003573399778684503
146,0.25558499646711424,0.00013791688475136362,0.00039582659699176706
147,0.25444727907061104,0.00011342719637135585,0.0004350142356768078
148,0.25332031611702677,9.170662472972054e-05,0.0004747429044753358
149,0.252203939648787,7.262415300453947e-05,0.0005148605131079606
150,0.2510979853782362,5.6053087723103616e-05,0.0005552226431262492
151,0.25000229258528395,4.187092421931186e-05,0.0005956923263283799
152,0.24891670401850094,2.9959217124451945e-05,0.0006361398287160423
153,0.24784106579952675,2.020345566265927e-05,0.000676442439789503
154,0.2467752273306629,1.2492943534191224e-05,0.0007164842669865094
155,0.2457190412055254,6.720683180769686e-06,0.0007561560350787265
156,0.2446723631226402,2.7832642377300173e-06,0.0007953548903477662
157,0.24363505180186745,5.80755987627397e-07,0.0008339842093700431
158,0.24260696890354694,1.6603639247622242e-08,0.0008719534122474297
159,0.2415879789502618,9.975282647950882e-07,0.0009091777801274302
160,0.2405779492511205,3.433430236324375e-06,0.000945578276863492
161,0.23957674982846391,7.237296010331515e-06,0.000981081374672517
162,0.2385842533469054,1.2325108116833662e-05,0.0010156188836528744
163,0.2376003350446183,1.861575821624936e-05,0.0010491277850320458
164,0.23662487266678708,2.603096309404217e-05,0.0010815500680191445
165,0.23565774640114295,3.449518346932333e-05,0.0011128325701426783
166,0.23469883881550715,4.3935545499539594e-05,0.0011429268209595055
167,0.23374803479726963,5.428176486898297e-05,0.00117178888902608
168,0.2328052214947325,6.546607335415176e-05,0.0011993792320277215
169,0.23187028826025105,7.742314776402982e-05,0.0012256625499668641
170,0.23094312659510818,9.009004115810804e-05,0.00125060764131538
171,0.23002363009606067,0.00010340611624949173,0.0012741872620408046
172,0.2291116944034974,0.00011731298090465998,0.0012963779874203575
173,0.2282072171511531,0.00013175442565561285,0.0013171600765608546
174,0.22731009791732287,0.00014667636314387995,0.0013365173395465909
175,0.22642023817752557,0.00016202676941955388,0.001354437007141083
176,0.22553754125856448,0.0001777556270220018,0.0013709096029720959
177,0.2246619122939386,0.00019381486977220041,0.0013859288181333111
178,0.2237932581805567,0.00021015832920972765,0.0013994913881391288
179,0.22293148753671072,0.00022674168261044116,0.0014115969721724534
180,0.22207651066126455,0.00024352240252369992,0.0014222480345687891
181,0.22122823949401768,0.0002604597077707271,0.0014314497284827865
182,0.22038658757720442,0.00027751451584812715,0.0014392097816864778
183,0.21955147001808933,0.00029464939668316897,0.0014455383844515785
184,0.21872280345262407,0.00031182852768965407,0.0014504480794706853
185,0.21790050601012867,0.0003290176500754356,0.0014539536537751011
186,0.21708449727896453,0.0003461840263547302,0.001456072032609853
187,0.21627469827316603,0.0003632963990204322,0.001456822175228529
188,0.21547103139999943,0.00038032495033341485,0.001456224972573453
189,0.2146734204284191,0.00039724126318778043,0.0014543031468089653
190,0.21388179045839179,0.00041401828301268934,0.0014510811526778015
191,0.21309606789106036,0.00043063028067293925,0.0014465850806528423
192,0.21231618039972172,0.0004470528163323019,0.0014408425618586448
193,0.21154205690159067,0.0004632627042448697,0.001433882674739241
194,0.21077362753032647,0.00047923797844127427,0.0014257358534507417
195,0.21001082360929726,0.0004949578592779405,0.0014164337979589877
196,0.209253577625559,0.0005104027208188853,0.0014060093858247382
197,0.2085018232045269,0.0005255540590208072,0.0013944965856602343
198,0.2077554950853171,0.000540394460693443,0.001381930372242978
199,0.2070145290967387,0.000554907573208278,0.0013683466432742398
200,0.2062788621339151,0.000569078074929838,0.0013537821377710977
201,0.20554843213551582,0.0005828916463447985,0.0013382743560826527
202,0.20482317806157996,0.0005963349418652027,0.0013218614815223354
203,0.20410303987191328,0.0006093955622830526,0.0013045823036097165
204,0.2033879585050413,0.0006220620278543835,0.0012864761429163037
205,0.20267787585770183,0.0006343237519918281,0.001267582777511515
206,0.2019727347648609,0.0006461710155457198,0.001247942371005602
207,0.20127247898023545,0.0006575949416543507,0.0012275954021881389
208,0.20057705315730917,0.0006685874711448232,0.001206582596260936
209,0.19988640283082534,0.0006791413384668686,0.0011849448576660762
210,0.19920047439874386,0.0006892500481425047,0.0011627232045099446
211,0.19851921510464746,0.0006989078517152598,0.001139958704585535
212,0.19784257302058558,0.0007081097251832356,0.0011166924129957657
213,0.19717049703034153,0.0007168513469010048,0.0010929653113814911
214,0.19650293681311162,0.000725129075935893,0.0010688182487584015
215,0.1958398428275841,0.0007329399308648111,0.0010442918839676978
216,0.1951811662964066,0.0007402815689984489,0.0010194266297459068
217,0.1945268591910302,0.0007471522660199556,0.0009942625984196876
218,0.19387687421692007,0.0007535508960260626,0.0009688395492318834
219,0.19323116479912275,0.0007594769119589201,0.0009431968373053699
220,0.1925896850681782,0.0007649303264173199,0.0009173733642514159
221,0.19195238984636895,0.0007699116928368059,0.0008914075304298185
222,0.19131923463429543,0.0007744220870281698,0.0008653371888676638
223,0.1906901755977691,0.0007784630890645908,0.000839199600844056
224,0.1900651695550145,0.00078203676550804,0.0008130313931479288
225,0.1894441739641711,0.0007851456519657292,0.0007868685170159782
226,0.18882714691108726,0.0007877927359682297,0.0007607462087576674
227,0.18821404709739836,0.0007899814401608168,0.0007346989520740066
228,0.1876048338288806,0.0007917156058002235,0.0007087604420763933
229,0.18699946700407394,0.0007929994765492283,0.0006829635510116159
230,0.18639790710316548,0.0007938376825619086,0.0006573402956985591
231,0.18580011517712836,0.00079423522485261,0.000631921806681763
232,0.18520605283710678,0.0007941974599421721,0.0006067382991061606
233,0.18461568224404296,0.0007937300847750534,0.0005818190453170613
234,0.1840289660985372,0.0007928391219014495,0.0005571923491883996
235,0.1834458676309376,0.0007915309049186579,0.0005328855221816413
236,0.1828663505916503,0.0007898120641663683,0.0005089248611369383
237,0.1822903792416671,0.0007876895126706735,0.00048533562779708785
238,0.1817179183433029,0.000785170432331913,0.00046214203006402486
239,0.18114893315113867,0.0007822622603517049,0.0004393672049864565
240,0.1805833894031639,0.0007789726758948212,0.0004170332034761649
241,0.18002125331211336,0.0007753095869816651,0.0003951609767494236
242,0.17946249155699373,0.0007712811176074063,0.000373770364488667
243,0.17890707127479455,0.0007668955950841433,0.0003528800847184204
244,0.1783549600523792,0.0007621615376023381,0.00033250772538804423
245,0.17780612591855094,0.0007570876420084855,0.0003126697376525708
246,0.17726053733629002,0.0007516827717956825,0.00029338143084155845
247,0.17671816319515687,0.0007459559453041819,0.000274656969104242
248,0.17617897280385822,0.0007399163241292409,0.0002565093697179874
249,0.1756429358829706,0.0007335732017336146,0.00023895050304537143
250,0.1751100225578187,0.000726935992262247,0.00022199109412367586
251,0.17458020335150382,0.0007200142195569802,0.0002056407258689809
252,0.1740534491780788,0.0007128175063691125,0.00018990784387549315
253,0.17352973133586644,0.0007053555637678437,0.00017479976278887542
254,0.17300902150091688,0.0006976381807428497,0.00016032267423090073
255,0.17249129172060124,0.000689675213999251,0.00014648165625087245
256,0.171976514407338,0.0006814765779434692,0.0001332806842776816
257,0.1714646623324487,0.0006730522348585348,0.00012072264354451278
258,0.17095570862014015,0.0006644121852676216,0.0001088093429565852
259,0.17044962674160966,0.0006555664584845569,9.754153037053852e-05
260,0.16994639050927088,0.0006465251033502248,8.691890925236983e-05
261,0.1694459740710965,0.0006372981791540426,7.694015667905354e-05
262,0.1689483519050762,0.0006278957467394986,6.760294264737187e-05
263,0.1684534988137858,0.000618327859793128,5.8903950651709135e-05
264,0.16796138991906603,0.0006086045563161417,5.083889949091911e-05
265,0.16747200065680765,0.0005987358502782603,4.340256626276757e-05
266,0.16698530677184087,0.0005887317234531373,3.6588810502834745e-05
267,0.1665012843129261,0.0005786021174350698,3.0390599423149767e-05
268,0.1660199096278441,0.000568356925836567,2.4800034204388043e-05
269,0.16554115935858324,0.0005580059866665363,1.9808377293913516e-05
270,0.16506501043662106,0.0005475590748889161,1.540608066057652e-05
271,0.1645914400782984,0.0005370258951615029,1.1582814955753053e-05
272,0.1641204257802842,0.0005264160747549998,8.327499528879258e-06
273,0.16365194531512822,0.0005157391566521955,5.62833324443229e-06
274,0.16318597672689994,0.0005050045928272506,3.4728260461764364e-06
275,0.16272249832691196,0.0004942217377051295,1.8478312133916163e-06
276,0.16226148868952558,0.000483399841801326,7.395782528070433e-07
277,0.16180292664803708,0.000472548045541965,1.337063690110884e-07
278,0.16134679129064214,0.0004616753732643835,1.529845529870642e-08
279,0.16089306195647762,0.00045079072739837836,3.6891554615857435e-07
280,0.16044171823173847,0.0004399028828284088,1.178631671963095e-06
281,0.1599927399458677,0.00042902048143675576,2.4280690558702846e-06
282,0.15954610716781872,0.0004181520268280529,4.100433592509738e-06
283,0.15910180020238723,0.00040730587923531997,6.17855054768102e-06
284,0.1586597995866125,0.0003964902506076483,8.644900418067769e-06
285,0.15822008608624538,0.0003857131998799677,1.1481654889847359e-05
286,0.15778264069228198,0.00037498262842486124,1.4670712835082298e-05
287,0.1573474446175618,0.00036430627568689335,1.8193736284868127e-05
288,0.15691447929342858,0.00035369171499942696,2.203218631845967e-05
289,0.1564837263664524,0.0003431463495842291,2.616735880793948e-05
290,0.1560551676952124,0.000332677408733997,3.0580419958436985e-05
291,0.1556287853471378,0.0003222919441779462,3.5252441584509173e-05
292,0.1552045615954068,0.00031199682663052264,4.016443606397543e-05
293,0.15478247891590166,0.0003017987425233509,4.529739091133536e-05
294,0.15436251998421896,0.00029170419092041543,5.06323029138258e-05
295,0.15394466767273374,0.00028171948061650535,5.6150211774210184e-05
296,0.1535289050477165,0.00027185072741884626,6.183223320559863e-05
297,0.15311521536650177,0.0002621038516118006,6.765959142485204e-05
298,0.15270358207470727,0.00025248457560449503,7.361365099251143e-05
299,0.15229398880350262,0.00024299842176119337,7.967594794872413e-05
300,0.15188641936692654,0.00023365071041413053,8.582822019621314e-05

